Learning from Noise: Enhancing DNNs for Event-Based Vision through Controlled Noise Injection

Event-based sensors offer significant advantages over traditional frame-based cameras, especially in scenarios involving rapid motion or challenging lighting conditions. However, event data frequently suffers from considerable noise, negatively impacting the performance and robustness of deep learning models. Traditionally, this problem has been addressed by applying filtering algorithms to the event stream, but this may also remove some of relevant data. In this paper, we propose a novel noise-injection training methodology designed to enhance the neural networks robustness against varying levels of event noise. Our approach introduces controlled noise directly into the training data, enabling models to learn noise-resilient representations. We have conducted extensive evaluations of the proposed method using multiple benchmark datasets (N-Caltech101, N-Cars, and Mini N-ImageNet) and various network architectures, including Convolutional Neural Networks, Vision Transformers, Spiking Neural Networks, and Graph Convolutional Networks. Experimental results show that our noise-injection training strategy achieves stable performance over a range of noise intensities, consistently outperforms event-filtering techniques, and achieves the highest average classification accuracy, making it a viable alternative to traditional event-data filtering methods in an object classification system. Code: https://github.com/vision-agh/DVS_Filtering

==> means_stds.csv <==
Threshold,TPR_mean,TPR_std,FPR_mean,FPR_std
0,0,0,0,0
50,0.0456486530623699,0.000605171727847656,0.00336254885460601,0.000642509167679149
100,0.0723245503538732,0.0011877582918583,0.00666498025201151,0.00128531197596045
150,0.099757746919828,0.00173396643091467,0.00992052595873783,0.00191112398737828
200,0.127095441728867,0.00224633056435031,0.0130867567552445,0.0025548283156205
250,0.154142356866324,0.00272330295853655,0.0162187908924892,0.00316518208517773
300,0.180596472398925,0.0031688841973995,0.0192819878549272,0.00378073435390988
350,0.206257114123014,0.00358122365932228,0.0222614006599081,0.00440846378949965
400,0.231022520982683,0.00396413327129087,0.0251929245222252,0.00501983629750894
450,0.254957163022545,0.0043210769655811,0.0280756162675617,0.00561734681295584
500,0.278060954755528,0.00465056892342919,0.0309132361139143,0.00619796829778048
550,0.300334064812859,0.00495593920691718,0.0336675080636665,0.00680026804495147
600,0.321768331191884,0.00523979384542716,0.0363663451341972,0.00739600279382102
650,0.342377598812281,0.00550314890561141,0.039012300644633,0.00798234046544205
700,0.362216683552574,0.00574544011943492,0.0415940830495438,0.00857894857417353
750,0.381277478001884,0.00597042287857151,0.0441448455967457,0.00915250352291119
800,0.399612462945968,0.00617893675908493,0.0466314135881365,0.00973944460972373
850,0.417200309932942,0.00637043974588202,0.0490704955454295,0.0103175134651554
900,0.434065049218406,0.00654874919336866,0.0514514741970583,0.0109089963732235
950,0.450327014283475,0.00671202241219274,0.0537903708192475,0.0114964611084462
1000,0.465973509514619,0.00686266118295386,0.0560973710275622,0.0120670303163217
1050,0.481014026580269,0.00700082135626692,0.0583649508039193,0.0126341967083714
1100,0.495484265691296,0.00712781594193682,0.0605960848300701,0.0131884070791801
1150,0.50942723111873,0.007244537386419,0.0627824686577853,0.0137481085159417
1200,0.522860452227343,0.00734956901388087,0.0649407103833984,0.0142983953489924
1250,0.535787502837569,0.00744546174782682,0.0670452182476954,0.0148603259132827
1300,0.548200178930037,0.00753359751054025,0.0691103988637319,0.0154210195340935
1350,0.560162512432055,0.00761395742664197,0.0711443074688467,0.0159772979449278
1400,0.571672490672504,0.00768837364557706,0.0731475563825722,0.0165294149598507
1450,0.582761298597155,0.00775491892956192,0.0751156143074099,0.0170813213107541
1500,0.59344233290293,0.00781411825086207,0.0770551631353666,0.0176254846982048
1550,0.603734927196622,0.00786883750761549,0.0789554266773496,0.0181783310141814
1600,0.613680772491882,0.00791686207530622,0.0808451752691144,0.0187074741992664
1650,0.623245989960403,0.00795953063355674,0.0827059845334009,0.0192310361353586
1700,0.632454203484444,0.0079983997414532,0.0845229018432558,0.01976877679221
1750,0.641358430003761,0.00803364629420149,0.0863083269365156,0.0203085300114692
1800,0.64992607506159,0.00806271848693121,0.088068965283358,0.0208472168628904
1850,0.658178784996137,0.00808875357452174,0.0898030058072222,0.0213855047955588
1900,0.666152416783565,0.00811098217144208,0.0915158302615845,0.0219172844385968
1950,0.67384772906959,0.00813038920528595,0.093199668745912,0.022449265988193
2000,0.681288816824381,0.00814599742152436,0.0948719295319344,0.0229705171086664
2050,0.688484701521324,0.00815907133900185,0.0965178780903405,0.0234941664598544
2100,0.695431252284958,0.00816976747932924,0.0981402084982837,0.0240154724472139
2150,0.70215987767118,0.00817622232092206,0.0997342088463862,0.0245397217125783
2200,0.708667222433608,0.00818158533453704,0.101318010444556,0.0250506910275273
2250,0.71495313374666,0.00818602991807347,0.102884748063703,0.0255548734784651
2300,0.721023690129066,0.00818700550539414,0.10441182125732,0.0260802595473085
2350,0.726921696994965,0.00818609989890601,0.105941211161164,0.0265852696343777
2400,0.732633313825221,0.00818258429553682,0.107440437208271,0.027095620136019
2450,0.738174052144212,0.00817986211825538,0.108914178616914,0.0276097020085374
2500,0.743502540380268,0.00817395668089203,0.110382226605107,0.0281142537824629
2550,0.748680768942179,0.00816759758114104,0.111830667352671,0.0286138707469136
2600,0.75370060098808,0.00815825489119452,0.113260888186719,0.0291182788040787
2650,0.758578020645214,0.00814930521442927,0.114675211917211,0.0296155939088258
2700,0.76331053962011,0.00813731720895634,0.116068035021197,0.030123922834084
2750,0.767903926348398,0.00812521138694251,0.117458190720282,0.0306204632261648
2800,0.772348017973934,0.00811272788258853,0.11882766921707,0.0311149564879462
2850,0.776678923957629,0.00809801666633421,0.120172886104136,0.0316204570612209
2900,0.780895710390942,0.00808375769270803,0.121508571421906,0.0321158069376151
2950,0.785001874955325,0.00806674468785794,0.122831163399493,0.0326070847016077
3000,0.788996097167936,0.00804894139300216,0.12414857796543,0.0330905023796399
3050,0.792880702585572,0.00803032426963951,0.125450865121417,0.0335775656197477
3100,0.796661333249083,0.00801159660950801,0.126749194391418,0.0340555973625806
3150,0.800339653514495,0.00799079269037749,0.12801886589686,0.0345456230067369
3200,0.8039186620523,0.00796959182902041,0.129273446326732,0.0350372277205576
3250,0.80740830894182,0.00794864451165674,0.130520474089409,0.0355196837478189
3300,0.810808519902682,0.00792651705588813,0.131748074948701,0.0360126743024143
3350,0.814137218748028,0.00790305017758685,0.132969561404527,0.0365002136291699
3400,0.817380065991173,0.00787968766733243,0.134179509475601,0.0369841976028107
3450,0.82053385833901,0.00785540144464997,0.135377160790016,0.0374668710461813
3500,0.823610466477803,0.00782948796974857,0.136581849972659,0.0379305383740652
3550,0.826606794129774,0.0078038166609242,0.137763317074465,0.0384090446762772
3600,0.829535245240335,0.00777800224827978,0.138934601986954,0.0388832334022525
3650,0.832387442350132,0.00775213775834672,0.140098049369798,0.039353094665287
3700,0.835178035325859,0.00772475622766395,0.141261240941519,0.039813843144986
3750,0.837910944364659,0.00769782955647479,0.142407143372607,0.0402798125661799
3800,0.840583892116365,0.00767027113172152,0.143533832751439,0.0407529051789127
3850,0.843199230211454,0.00764127356312799,0.144651580006661,0.0412237941391596
3900,0.845750800943285,0.00761108878344948,0.145774230464194,0.0416837971105083
3950,0.848238183159181,0.00758285291785598,0.14687473413687,0.0421570795306166
4000,0.850681058053113,0.00755285028770491,0.147972401649204,0.042623582680439
4050,0.853081100371513,0.00752257506157596,0.149068772231386,0.043079843405795
4100,0.855419136210636,0.00749212413722081,0.150157555424857,0.043531661132914
4150,0.857703841021695,0.00746104910780497,0.151231365878817,0.0439899052294241
4200,0.859953540617687,0.00743059580573054,0.15229752104108,0.0444417782943615
4250,0.862145570517731,0.00739797669406503,0.153364469600027,0.0448890628579072
4300,0.864300490215327,0.00736604091240772,0.154420020202583,0.0453425536389914
4350,0.866408409985277,0.00733383782669794,0.155461035348133,0.0457988098107799
4400,0.868478014928559,0.00730072590386909,0.156495962798277,0.0462539738770328
4450,0.870509075506168,0.0072679793685753,0.157522148318655,0.0467096352121725
4500,0.872497017658958,0.00723520465123032,0.1585465991342,0.0471581441357377
4550,0.874439998719132,0.00720173595137534,0.159564287368205,0.0476039730333522
4600,0.876360175681102,0.00716648249864102,0.160570877979713,0.0480570440182568
4650,0.878240828041182,0.00713124905825353,0.161577195959503,0.0484965388935723
4700,0.88009362613792,0.0070965861091627,0.162576547240908,0.0489388712292968
4750,0.881911172817968,0.00706133565219127,0.163570696418778,0.0493773895765854
4800,0.883688862554051,0.0070266655828629,0.164552423037623,0.0498217398626345
4850,0.88542455847542,0.00699165765288898,0.165523666800569,0.0502706608442322
4900,0.887134957396081,0.00695583349628043,0.166501510465253,0.0507051265327913
4950,0.888821145256705,0.00691943415043818,0.167466853888826,0.0511439947794111
5000,0.890469500661149,0.00688351933253253,0.168425147509381,0.0515822255812983
5050,0.892092691956454,0.00684709664106211,0.169391983855398,0.0520021704084218
5100,0.893688462437558,0.00680930909870494,0.170343305621936,0.0524341412961626
5150,0.895253668228772,0.00677273243304281,0.171292172597084,0.0528608145580773
5200,0.896798007064573,0.00673514460991301,0.172231901067998,0.0532923080105907
5250,0.898313788562486,0.00669711164499243,0.173164304469635,0.0537223868778776
5300,0.899802563009827,0.00665883420173162,0.174087228723124,0.0541595435958776
5350,0.901270364692788,0.00662086902753335,0.175012761260918,0.0545862648719311
5400,0.902708781101954,0.00658287106752881,0.175933153333113,0.0550135604105803
5450,0.904125753570332,0.00654483560778055,0.176849237625596,0.0554381354293773
5500,0.905518862923815,0.0065066335107711,0.177755530859506,0.0558658580517184
5550,0.906888048516379,0.00646853193285961,0.17865819041472,0.0562891551307383
5600,0.90823720420612,0.00643037620041852,0.179556550742305,0.0567119548109699
5650,0.909557950472262,0.0063920611613066,0.180454011668096,0.057128652245104
5700,0.910866824843886,0.00635359803367804,0.181347314536226,0.057545088431632
5750,0.912154802233727,0.00631501139290783,0.182236994404251,0.0579573911436745
5800,0.913428381784321,0.00627557249106497,0.18311656197859,0.0583754816094989
5850,0.914674000904782,0.00623655162171557,0.183989497564035,0.0587941187839945
5900,0.915900219194573,0.00619677208946019,0.184857504683671,0.0592122712286388
5950,0.917109794001465,0.0061573381403558,0.185735561955616,0.0596150208965022
6000,0.918299329207129,0.00611768519995701,0.186600095456644,0.0600257627038352
6050,0.918548307205542,0.00614720300518783,0.187458386840448,0.0604350542448694
6100,0.91877577185925,0.00617860155221471,0.188307530193407,0.0608531096477856
6150,0.919005155551132,0.00620927953838904,0.189163782999764,0.0612600527518808
6200,0.91923501946072,0.00623982809865479,0.190011307630596,0.0616674328541311
6250,0.919470808963796,0.0062693626837715,0.190855017025977,0.0620768331293727
6300,0.919705509561841,0.00629881516066182,0.191687838465766,0.0624925760876884
6350,0.919941674678709,0.00632794593182696,0.192529397690463,0.0628960784114178
6400,0.920179725389106,0.00635693071264924,0.19336089681799,0.0633062428735091
6450,0.920417636751222,0.00638521452569517,0.194187172482796,0.0637153776460501
6500,0.920655871040998,0.00641288095260497,0.195019891821147,0.0641120758513549
6550,0.920897009724305,0.00643939990414106,0.195847365963102,0.0645143063039141
6600,0.921138398597657,0.00646634178089855,0.196666384096893,0.064915007116921
6650,0.921382148582312,0.00649295227405475,0.197481113556663,0.0653171535226332
6700,0.921624602511524,0.00651959782063407,0.198293385256875,0.0657194089249394
6750,0.921870184963112,0.00654506003659709,0.199110128215063,0.0661101735493882
6800,0.922114107571958,0.00657058335179957,0.199920652639782,0.0665036960632409
6850,0.922359125700166,0.00659592725852574,0.2007263696237,0.066899692018907
6900,0.92260358386565,0.00662042697744737,0.201526054227817,0.0672972256893495
6950,0.922850302837445,0.00664484798996852,0.202323456381879,0.0676909710907009
7000,0.923095804928566,0.00666949569443482,0.203116220718017,0.0680873549082219
7050,0.923339774002546,0.00669313154858774,0.203910660428945,0.0684741113647336
7100,0.9235877642043,0.00671625618942306,0.20470149287822,0.0688613816798207
7150,0.923835214741766,0.0067389174815272,0.205482870836004,0.0692567147360405
7200,0.924080715201027,0.00676133386760848,0.206268598682716,0.0696460037481115
7250,0.924330233914404,0.00678322100781394,0.207049174107005,0.0700393375296784
7300,0.924579297810078,0.00680461358536378,0.207832737004027,0.0704231487458567
7350,0.924827699133098,0.00682661806253666,0.208599431573995,0.0708189164910035
7400,0.925073886799761,0.00684817458624391,0.209375423806405,0.0712030127176584
7450,0.925319208313158,0.00686902065485721,0.210138273195917,0.0715966040604532
7500,0.925568347178094,0.00688954980198264,0.210907008204457,0.0719785297633048
7550,0.925813362929406,0.00691069887393227,0.211668777590932,0.0723655007286256
7600,0.926061302556074,0.00693157644923647,0.212423658410448,0.0727544926434496
7650,0.926307281959085,0.00695141848980507,0.213186987500741,0.073132337417851
7700,0.926552386401206,0.00697135312464958,0.213941067849813,0.0735128944702073
7750,0.926798468655566,0.00699066721208362,0.21469813935427,0.0738880897627601
7800,0.927042280045691,0.00700958883903012,0.215453422774231,0.0742617607169259
7850,0.927287958197327,0.00702815275434264,0.216204889338973,0.0746366249556024
7900,0.927534860298576,0.00704637869087157,0.216951045299405,0.075009467944863
7950,0.927778109235388,0.00706428109388068,0.217702528123874,0.0753760329424631
8000,0.928021812180539,0.00708220907714965,0.218443579366014,0.0757500444392532
8050,0.928264557299722,0.00710026829491444,0.219187254043088,0.0761189567253253
8100,0.928505779970675,0.00711724047713908,0.219929334373035,0.076485387795271
8150,0.928745176520671,0.00713471324805285,0.220665672987109,0.0768558802631518
8200,0.928984196868563,0.00715162925052196,0.221397565273,0.0772289336772803
8250,0.929224826874414,0.00716843773032319,0.222119270599109,0.0776071947114316
8300,0.929464339232196,0.00718493900176471,0.22285016416208,0.0779697487949181
8350,0.929703579977806,0.00720084448592408,0.223567472340252,0.0783428564581193
8400,0.929938874529799,0.00721677386157364,0.224295101641327,0.0787043795173246
8450,0.930176379797309,0.00723246172224325,0.225018969242308,0.0790669434058053
8500,0.930413255970388,0.00724807007965016,0.225737823553396,0.0794306942430278
8550,0.930647633600394,0.00726374019878058,0.226457420633271,0.0797951988662623
8600,0.930880191840305,0.00727906054365748,0.227171406163191,0.0801576087043473
8650,0.931114731791979,0.00729418112212379,0.22788500988985,0.0805181735128447
8700,0.931346561422218,0.00730840365613695,0.228597078025213,0.0808741262381409
8750,0.931577506415901,0.00732198640245127,0.229305170592905,0.081232957056879
8800,0.931808126492279,0.00733588396656137,0.230016839056769,0.0815878946126574
8850,0.932036450410655,0.0073499846903903,0.230720251008606,0.0819447994456183
8900,0.932266658265478,0.00736326246869147,0.231420095949109,0.0823028891036859
8950,0.93249047986947,0.00737709869786775,0.232117215816835,0.082659124595553
9000,0.932716243450555,0.00739018763386469,0.23281855620218,0.0830106745883644
9050,0.932942042516258,0.00740351615074911,0.233514705188491,0.0833648210994646
9100,0.933166616090142,0.00741684464723829,0.234202688357061,0.0837233386334167
9150,0.933389435382682,0.0074295515928564,0.234897110691693,0.0840699174459442
9200,0.933610244015901,0.00744223731377898,0.235584739525271,0.0844223216218074
9250,0.933830223138756,0.00745524489312114,0.23626578660407,0.0847776267199153
9300,0.934047680580251,0.00746722475574577,0.236954499761164,0.0851230463612988
9350,0.934267701444963,0.00747940401754868,0.237647390748501,0.0854607063698741
9400,0.934483644152477,0.00749121709832514,0.238327232585669,0.0858124168592654
9450,0.934698024536196,0.00750432993977053,0.239009686648313,0.0861559956130999
9500,0.934914475865775,0.00751645742649893,0.239688925184765,0.0865018587344179
9550,0.935127287461363,0.00752812941368857,0.240357109503548,0.086855024824552
9600,0.935339500459904,0.00753942000409141,0.241028889250913,0.0871996096997071
9650,0.935549291583685,0.00755099418177451,0.241702014822644,0.08753827314276
9700,0.935761118906337,0.00756204810862261,0.242371160433556,0.0878810491759131
9750,0.935970292621825,0.00757283515586454,0.243035163936754,0.0882269966037173
9800,0.936177172521626,0.00758436277776519,0.24370469691945,0.0885602729125349
9850,0.936384103518244,0.0075956664796133,0.24437420321613,0.0888956091269193
9900,0.93659035156169,0.0076066293279602,0.245036993226532,0.0892328235433897
9950,0.936797108845115,0.00761725291722168,0.245693996685986,0.0895748207988399
10000,0.937000593479473,0.00762750448341215,0.246352814588895,0.0899123904233681
10050,0.937205128394049,0.00763828540111303,0.247012158155918,0.0902442062039962
10100,0.937406537208541,0.00764870748322378,0.247671918493571,0.0905761943245897
10150,0.937607333741476,0.00765824530095579,0.248322465323921,0.090913318484821
10200,0.937806900298004,0.00766852478953022,0.248970483601718,0.0912533732678551
10250,0.938001857344354,0.00767809692856184,0.249628883049719,0.0915828128633185
10300,0.938199417212662,0.00768785588440793,0.250285467207004,0.0919111030199707
10350,0.938395304436136,0.00769714620896411,0.250938458805783,0.09224291748596
10400,0.938587913162865,0.00770677158602257,0.251596178074778,0.0925692260684525
10450,0.938782047068877,0.00771584932105094,0.252253563670177,0.0928954278132079
10500,0.938973295232794,0.00772533971543063,0.252904367620916,0.0932271103341333
10550,0.939164532756271,0.00773488713704301,0.25356658104818,0.0935526114752083
10600,0.939354112227514,0.00774402311232964,0.254228039156189,0.0938762444528789
10650,0.939540439546261,0.00775359224343802,0.254887323248377,0.0942000150478387
10700,0.939727157211382,0.00776184691870963,0.255556395884827,0.0945186164065709
10750,0.939913920923421,0.00777101115213618,0.256221116453742,0.0948388794559451
10800,0.940098792824504,0.00777974693675477,0.256883276901277,0.0951642973907365
10850,0.940282894917438,0.0077884857552258,0.257547979923271,0.095484053722937
10900,0.940467598942508,0.00779718231132791,0.258212415954795,0.0958058910536753
10950,0.940648503520936,0.00780524891340145,0.258883304702628,0.0961247093028499
11000,0.940828975555656,0.00781363138495368,0.259556679962946,0.0964399476234067
11050,0.941008187934955,0.00782182842415986,0.260227236433727,0.0967572450329588
11100,0.941185404206073,0.00783051145629014,0.260900949077834,0.0970745229722525
11150,0.941362506184253,0.00783864638705627,0.26157133193135,0.0973951267265516
11200,0.941537999631589,0.00784670640049259,0.262247255581735,0.0977096663196797
11250,0.941714607567153,0.00785475159859617,0.262925150361241,0.098021285137315
11300,0.941891018791971,0.0078625214679735,0.26360536715773,0.0983347721475455
11350,0.942065208952414,0.00787008850098565,0.264278252602016,0.0986569459950021
11400,0.942235851447881,0.00787833898710459,0.2649640341137,0.0989641332206453
11450,0.942406069247475,0.00788571933382874,0.265649545851991,0.0992713544595071
11500,0.942575243136246,0.00789325546091928,0.26633701781588,0.0995782646859258
11550,0.942745108698712,0.00790058969089101,0.267016498406042,0.0998938954969319
11600,0.942914449273292,0.00790726965039795,0.267700827843866,0.100204320659011
11650,0.943082212079007,0.00791414767281387,0.268390766490199,0.100512301766567
11700,0.94324946998472,0.00792111809708505,0.269086880962913,0.100814805142131
11750,0.943416976159966,0.00792819082756607,0.269772125491815,0.101125614319408
11800,0.943581995602899,0.00793495304103397,0.270464998855959,0.101429695853887
11850,0.943745804923103,0.00794244335469577,0.271157191794649,0.101736447649796
11900,0.943907004753225,0.0079498760789794,0.271847895071344,0.102039244394342
11950,0.944067414655146,0.00795651282478014,0.272544648957563,0.102335417666953
12000,0.944228183554414,0.00796383228830523,0.273239839402758,0.102637668013765
12050,0.944389203681727,0.00797067763601953,0.273931236992326,0.102943591300765
12100,0.944549523376705,0.00797739477899827,0.274627731911412,0.103246844577151
12150,0.944707748514901,0.00798426611247809,0.275331542207051,0.103539039695914
12200,0.944862960832288,0.00799110322188513,0.276025842508572,0.103840456786621
12250,0.94501857122695,0.00799781022031033,0.276722139944703,0.104140562354029
12300,0.945171940352383,0.00800435485277496,0.277411901918464,0.104445575289254
12350,0.945324757101439,0.00801151600183488,0.278110341457534,0.104744154313818
12400,0.945474136735896,0.00801821356537755,0.278807657864872,0.105044857537552
12450,0.945621737418352,0.00802518244964967,0.279507538427545,0.105339839816089
12500,0.94577189604023,0.00803152666630357,0.280207855026675,0.105632708608702
12550,0.945918749134833,0.0080385586241356,0.280909155081544,0.105927036955084
12600,0.946066213876969,0.00804597890027413,0.281603525828159,0.106230347161963
12650,0.946212068691198,0.00805272633094364,0.282307794277639,0.106520604281787
12700,0.946357194486393,0.00805954722475207,0.283005379802387,0.106817277589879
12750,0.946501232549313,0.00806624173907016,0.283712498792745,0.107100826632469
12800,0.946644512592844,0.00807303037491851,0.284415516170529,0.107390286479357
12850,0.946787332169038,0.00807942806570251,0.285118789000686,0.107676785348456
12900,0.946928948444432,0.00808598901801004,0.28581731155823,0.107968336502607
12950,0.947068872522863,0.00809283630911996,0.286516265789885,0.108260125527561
13000,0.94720672014124,0.00809976929823493,0.287218070257604,0.1085469016479
13050,0.947345054919343,0.00810603466268838,0.287922364037807,0.108829243849144
13100,0.947481818629594,0.00811286731141408,0.288617458273631,0.109119024141479
13150,0.947615203088445,0.0081197672685495,0.289319979660253,0.109401222839314
13200,0.947750164441805,0.00812661373118684,0.290016121289502,0.109690140623237
13250,0.947881936812699,0.00813374131086985,0.290713657775451,0.109974540133297
13300,0.948013115643706,0.00814063730148458,0.291411975821365,0.110255998880465
13350,0.948144377593163,0.0081472531664181,0.292112425755563,0.110534496345377
13400,0.948276116839504,0.0081535215188041,0.292807784535261,0.110822059457142
13450,0.948405675619649,0.00816008045340092,0.293505209562733,0.111104201695381
13500,0.948535173987695,0.00816690202071768,0.294202643851816,0.111381516884364
13550,0.948664176182948,0.0081737145283134,0.294901378857004,0.111658013104319
13600,0.948790421344043,0.00818018116649648,0.295601129332883,0.111930233217239
13650,0.948917085772516,0.00818680782914869,0.296303195295057,0.112201091778476
13700,0.949041233632995,0.00819339562153312,0.296998029377781,0.112476593299644
13750,0.949166668356094,0.00819975742466949,0.297695336209987,0.112752750349049
13800,0.949290790873941,0.00820603365308727,0.298391205651327,0.113024510108322
13850,0.949414350764709,0.0082124379177583,0.299087922816501,0.113296258124098
13900,0.949537859013828,0.00821868306341577,0.299781738549672,0.113569858392039
13950,0.949660846890503,0.00822463278640507,0.300478308302934,0.113838473129535
14000,0.949781025440707,0.00823111503160751,0.301171905853478,0.114110502427501
14050,0.949901352833526,0.00823746289559496,0.301858219840253,0.11438625422393
14100,0.950022547861571,0.00824343865081128,0.302553579970438,0.114649825719473
14150,0.950141594228288,0.00824956098329483,0.303248420545704,0.114916630920921
14200,0.950260465048395,0.00825605805847531,0.303937954577666,0.115186281041847
14250,0.950378224246483,0.00826214149152116,0.304627591179467,0.115453819231545
14300,0.950495637618407,0.00826858405278466,0.305317668186106,0.115718846779759
14350,0.950610536864096,0.00827455578008128,0.306007106509394,0.115984282192227
14400,0.950726214117468,0.00828068728983477,0.306692476697235,0.116251648247039
14450,0.950840553013042,0.00828687279617356,0.307376375032576,0.116521723182852
14500,0.95095374823839,0.00829355216073139,0.308062051578713,0.116784135779373
14550,0.95106845848417,0.00829913376374055,0.308741629721153,0.11705173895389
14600,0.951181346592891,0.00830522885201018,0.309420164352999,0.117321854043606
14650,0.951292670842519,0.00831148118766451,0.310105883472299,0.117582990318492
14700,0.951404513566095,0.0083175919307518,0.310787039082122,0.117845754337949
14750,0.951514334492585,0.00832388228209295,0.311469754375202,0.118103627257983
14800,0.951622425012146,0.00833050943247976,0.312150788578224,0.118364117074239
14850,0.951730133191948,0.0083364794373004,0.312828260463591,0.11862705728923
14900,0.95183901779831,0.00834298052728834,0.313517915349064,0.118877736682576
14950,0.951947302478488,0.008349084129824,0.314198725988391,0.11913275373107
15000,0.952053854282396,0.00835492135529696,0.314876476499699,0.119390268386974
15050,0.952161165704419,0.0083607717418859,0.3155585415143,0.119641885623095
15100,0.952267374279542,0.00836695141872759,0.316238420757912,0.119892803678237
15150,0.952374181979309,0.008372924393148,0.316913570086834,0.120146614199197
15200,0.952478808578879,0.00837936501889214,0.317595960608482,0.120389569242191
15250,0.952583932934545,0.00838505782180358,0.318268342770038,0.120639931198904
15300,0.952688771426788,0.00839087208208978,0.31894107291785,0.120889576106414
15350,0.952792315348527,0.00839723180053575,0.319613193512347,0.12114062560218
15400,0.952896758195458,0.00840247548917679,0.320285719696931,0.12138820313655
15450,0.952999481308724,0.00840841660845309,0.320955323498551,0.121639291992508
15500,0.953102304509061,0.00841444994419793,0.321619578215604,0.121890431319696
15550,0.953203595274055,0.0084204975850027,0.322290925691348,0.122133692133273
15600,0.953303493675786,0.00842640635641003,0.322951688845547,0.122386229284581
15650,0.953403533602168,0.00843242040105986,0.32362425227661,0.122625162167552
15700,0.953503608465049,0.00843848652082467,0.324293090060378,0.122867584419191
15750,0.953603081961944,0.00844399374474819,0.32496282140784,0.123104398653299
15800,0.953702051950765,0.00844998550378775,0.325623357093688,0.123350028761891
15850,0.953800434330197,0.00845564846201074,0.326287965785889,0.123589739115461
15900,0.953898240211802,0.00846132544214939,0.326948762315873,0.123834461831077
15950,0.953994351694879,0.00846678205572908,0.327606184633172,0.12407784182039
16000,0.954093425743341,0.00847204539701734,0.328266779859644,0.124317251410499
16050,0.954190763969645,0.00847739357326356,0.328920759121924,0.124562649413188
16100,0.954287261170073,0.00848263741424362,0.329581224248893,0.12479645572971
16150,0.954382741246457,0.00848823390759592,0.330233058395968,0.125041341955676
16200,0.954477980914529,0.0084935945350159,0.330893760355001,0.12527132457945
16250,0.95457457376472,0.00849886336795008,0.331542247165287,0.125513501669518
16300,0.954669717669412,0.00850439509388535,0.33219734647511,0.125748488377301
16350,0.954763232831959,0.00850993661234476,0.332846933459471,0.125986678475265
16400,0.954858602247805,0.00851504765026965,0.333495202445723,0.126223390339116
16450,0.954952600285222,0.00852077295113296,0.334146649971487,0.12645474015614
16500,0.9550439942697,0.00852628874479185,0.334796434394422,0.126689571254606
16550,0.955138542617124,0.00853143379245567,0.335445193045871,0.126922334150523
16600,0.955230091207339,0.00853692903089364,0.336085732712085,0.127162383437285
16650,0.955323551841617,0.00854233830729317,0.336731367958615,0.127395812894517
16700,0.955414622261478,0.00854808062963219,0.337371128808717,0.127631873132557
16750,0.955503489945204,0.00855375222716716,0.338014451599928,0.127862471217411
16800,0.955594228888225,0.00855925484766063,0.338653676384444,0.128093877112945
16850,0.955683927030037,0.00856474958698589,0.339297946556975,0.12832123444282
16900,0.955774300406761,0.00857009291353486,0.339939978131169,0.128547907204063
16950,0.955863481684912,0.00857568569766794,0.340586588009818,0.128770376005726
17000,0.955951599196281,0.00858098298267906,0.341223692638614,0.128998872515336
17050,0.956040469296306,0.00858628993850308,0.341861063823555,0.129224018325827
17100,0.95612809309876,0.00859118484851018,0.342495862634682,0.129453159062048
17150,0.956215904129594,0.00859638221903771,0.343139195242954,0.12967174000919
17200,0.956301841271074,0.0086014585281743,0.3437749717631,0.129894110292854
17250,0.956388695618409,0.00860644093594784,0.344405687978321,0.130118649591218
17300,0.956475497681505,0.00861146257701878,0.345041474205856,0.130337265408411
17350,0.956562499079432,0.00861668184565012,0.345669272583321,0.130566243028666
17400,0.95664798146951,0.00862173925507884,0.346292389900766,0.130795941627765
17450,0.956732381702488,0.0086265639585241,0.346920190207547,0.131018307377917
17500,0.956818415398429,0.00863139756867216,0.347552588730272,0.13123430645887
17550,0.956902695503457,0.00863617163830796,0.348179758958031,0.131453992311775
17600,0.956988246229061,0.00864085063115649,0.348808714928881,0.131670487837594
17650,0.957071734027739,0.00864586953336958,0.349436766902092,0.131888820272646
17700,0.957156520941132,0.0086509934706677,0.350059675299859,0.13210817574863
17750,0.95723979515279,0.0086557367418584,0.350684573740801,0.132323875034511
17800,0.957323718387237,0.0086605065057199,0.351310836497905,0.132536592196295
17850,0.957407937070605,0.00866484516771645,0.351937320689295,0.132745771372806
17900,0.957490616079954,0.00866985587877583,0.352560527634878,0.132958001081093
17950,0.957573069361571,0.00867431358114615,0.353180955851757,0.133171058227282
18000,0.957656296943562,0.00867902917367543,0.353796994545558,0.133387268157847
18050,0.957738615389488,0.00868382345195354,0.35441430616251,0.13360263660526
18100,0.957820500052681,0.00868853971885744,0.355028251644034,0.133816526083216
18150,0.95790116090258,0.00869304422774398,0.355640901727391,0.134029548171925
18200,0.957982430755756,0.00869703892383424,0.356259159910751,0.134238242966746
18250,0.958064114859628,0.00870120422629036,0.356876926231693,0.134444169602701
18300,0.958143520405656,0.0087054780981516,0.357494921939795,0.134651105201395
18350,0.958224483565578,0.00870977942277306,0.358109925835401,0.134858679389033
18400,0.958305319551813,0.00871422629785009,0.358724769535115,0.135061518227435
18450,0.958384400159417,0.00871907477742335,0.359341917910484,0.13525866337387
18500,0.958463543397854,0.00872350049693943,0.359951665993838,0.135465746619717
18550,0.958543190789503,0.00872765308992015,0.360557282350064,0.135674544680451
18600,0.958621048656782,0.00873197332804625,0.361159470025315,0.135886592023273
18650,0.95869870649446,0.00873663352165846,0.361768798805051,0.136091049536724
18700,0.958775651523092,0.00874102537386705,0.362375267069992,0.136296162489999
18750,0.958853050124365,0.00874512269848304,0.362981043589261,0.136500918907861
18800,0.958930446621958,0.0087495710370279,0.363587528588534,0.136703210977216
18850,0.959007110831911,0.00875381172282282,0.364194805918422,0.136903447726507
18900,0.959084553740705,0.00875777522142208,0.364796195777369,0.137106022569619
18950,0.959160958748371,0.00876164799895485,0.365398661135458,0.137307173793074
19000,0.959238951197454,0.00876565557915006,0.365995701850913,0.137509751168571
19050,0.959315156396533,0.00876982881645381,0.366599180519535,0.13770360896344
19100,0.959392560161041,0.00877399978110988,0.367198905981052,0.13790017079695
19150,0.959468441209693,0.00877778469244013,0.367801521018021,0.138093938642452
19200,0.959545051470114,0.00878202484008538,0.368402002282902,0.138288391107916
19250,0.959622818001951,0.00878551153472948,0.368999711180127,0.138488140254461
19300,0.959697363797073,0.00878948195826378,0.369595061444353,0.138687074288918
19350,0.959771689869456,0.00879385037149917,0.370186935761911,0.138886113802749
19400,0.959846270784745,0.00879790156767537,0.370781186265561,0.139085073610616
19450,0.959920657645375,0.00880184222598817,0.371370005754198,0.139283217696177
19500,0.959995253898426,0.00880539243045518,0.371964335310237,0.139476327487959
19550,0.960069690334702,0.00880898247516732,0.372556918773404,0.139669257421061
19600,0.96014445680085,0.00881212186921429,0.373144156409654,0.139867727541088
19650,0.960217237539071,0.00881595664110654,0.37372823666004,0.140065093332095
19700,0.960289908111972,0.00881937240452174,0.374315356772456,0.140255582642933
19750,0.960364185904536,0.00882302532930745,0.37490919650872,0.140439998773023
19800,0.960438102015248,0.00882629461704591,0.375499624579996,0.140625914124482
19850,0.96051127713843,0.0088297993492669,0.376084019651714,0.140818329437049
19900,0.960584712923487,0.00883323896797484,0.376664668314211,0.141010726675624
19950,0.960656383439324,0.00883660192252414,0.377244658687049,0.14120576007937
20000,0.960728969668368,0.00884037316594894,0.377833845367547,0.141387830923325
20050,0.960801243095021,0.00884354770061947,0.378417518397836,0.141575604640461
20100,0.960872696938699,0.00884674827556729,0.379002022394378,0.141759735187885
20150,0.96094367116037,0.00884995387787431,0.379584638281736,0.141944012526666
20200,0.961016414150995,0.00885277944083564,0.380161058736396,0.142134225901959
20250,0.961088149432035,0.00885615079499956,0.380737251259812,0.142322592176933
20300,0.961158116672706,0.00885949253492159,0.381318236522613,0.142504854324191
20350,0.96122812611506,0.00886270954091924,0.381896431078046,0.142688862139833
20400,0.961298176392609,0.00886599024787803,0.382470206463746,0.142874902140488
20450,0.961367509331141,0.00886926845193109,0.383048478734491,0.143057116642723
20500,0.961437209751954,0.00887270038917403,0.383621835012985,0.143242011005051
20550,0.961507184786782,0.00887617325469383,0.384196715295506,0.143421625804122
20600,0.961577537431052,0.00887910450661902,0.384773433320835,0.143602009981541
20650,0.961647756508596,0.00888200228954629,0.38534586292785,0.143781107093457
20700,0.961716779471414,0.00888479344090815,0.385915784940033,0.143962843350131
20750,0.961786150428639,0.00888800077091516,0.386485417102466,0.144146155483678
20800,0.961854746960843,0.00889088342578777,0.387058895656478,0.144322617619344
20850,0.961922354800711,0.00889391954543869,0.387629448494448,0.144497950425099
20900,0.96199128779747,0.00889638673068753,0.388196460932209,0.144677478143994
20950,0.96205808859405,0.00889957678474652,0.388767531958709,0.144849342596995
21000,0.962125689937271,0.00890237273227847,0.389333638469404,0.145027817580831
21050,0.962192871916131,0.00890537567155018,0.389895148863786,0.145208626957013
21100,0.962260668968605,0.00890796952255484,0.390460030419395,0.145381895728593
21150,0.962328434997541,0.00891061633812717,0.391018745459626,0.145560711841504
21200,0.962396455379053,0.00891320107119545,0.391584178899792,0.14573284769376
21250,0.962463830814623,0.00891541575405939,0.392147103075465,0.145907417187513
21300,0.962529792574432,0.00891822522110635,0.392707585589212,0.146081896657525
21350,0.962597563470904,0.0089207778868349,0.393267717339334,0.146256130824956
21400,0.962664442031783,0.00892313005161609,0.393823202406852,0.146433402859393
21450,0.962731276060534,0.00892557245757063,0.394375399118704,0.146610546240836
21500,0.962797208847285,0.00892820251947439,0.394929786807504,0.146786115027754
21550,0.962863375176615,0.0089303092988416,0.395486983078621,0.146957300647671
21600,0.962929631779328,0.00893277064335652,0.396050376323653,0.147122135408675
21650,0.962994092541802,0.00893551485342417,0.396605838398107,0.147292989774058
21700,0.963060024400739,0.00893767418669673,0.397162659511565,0.147459383762823
21750,0.963124774087496,0.0089401168290975,0.397714058052913,0.147631201365018
21800,0.963191162788861,0.00894247164695303,0.398269245593496,0.147798552021538
21850,0.963256490698404,0.00894478220182736,0.398815407374373,0.147973013268666
21900,0.963321467594651,0.00894689344369408,0.399371160140976,0.148133780716627
21950,0.963385669867974,0.0089493171326546,0.399924443244348,0.148296296989846
22000,0.963450061953165,0.00895128270883266,0.400469912364483,0.148467699405845
22050,0.963514663535468,0.00895356767195911,0.401013858681898,0.148639227085335
22100,0.963578408985781,0.00895585612083801,0.401565095153596,0.148802324140209
22150,0.963642697524221,0.00895798022307319,0.402105500723343,0.148974969874005
22200,0.963706960574363,0.008960133066315,0.402651051779109,0.149140631981862
22250,0.963770070541237,0.00896223185243779,0.403196476249071,0.149303419149989
22300,0.963833878956237,0.00896444160825719,0.40374078016155,0.149468130298656
22350,0.963897692013657,0.00896652658163135,0.404282182574002,0.149632819686551
22400,0.9639613334624,0.00896855070707714,0.404822695265641,0.149796973473999
22450,0.964023616262174,0.00897049085040856,0.4053648976903,0.149960242306926
22500,0.964086962693941,0.00897229701663957,0.405905367053291,0.150122337728048
22550,0.964149035468841,0.00897413537902534,0.406442955410847,0.150286901785176
22600,0.964212416956541,0.0089758849919302,0.406979496853651,0.150451028126389
22650,0.964274499673907,0.00897821161856422,0.407520263749855,0.150608832875971
22700,0.964337042142341,0.0089804819965532,0.408057615651415,0.150767802691741
22750,0.964399706807801,0.00898222023526144,0.408594007392052,0.15092548754055
22800,0.964460478361354,0.00898407239059757,0.409133247053125,0.151080546628669
22850,0.964521683782785,0.00898600497151426,0.409667190495656,0.151238662626041
22900,0.964583194632491,0.00898784281562063,0.410205684889529,0.151394449008893
22950,0.964645317351691,0.00898964141441555,0.410739608999506,0.151550162104205
23000,0.964706970368461,0.00899114265385629,0.411274719465526,0.151705796429852
23050,0.964768328341436,0.00899271468148187,0.411812883549583,0.151856271739223
23100,0.964829047689772,0.00899479006188819,0.412342273266332,0.152013344942323
23150,0.96488861426585,0.0089963970124476,0.412876531327498,0.152165271753714
23200,0.964949605154604,0.00899771862036718,0.413407418867656,0.152319798488897
23250,0.96501041604091,0.00899945227430865,0.413937183098515,0.152471856545297
23300,0.96507087663192,0.00900097408141644,0.414466321589983,0.152625427578457
23350,0.96513014051996,0.00900284184219815,0.414994855190696,0.152775630035683
23400,0.965190082719898,0.0090045855185505,0.415523188226418,0.15292541218254
23450,0.965250017039166,0.00900619885356175,0.416042067716907,0.153085413713493
23500,0.965309498400306,0.00900768446210194,0.416570935399469,0.153234782148879
23550,0.965367719660932,0.0090093262389693,0.417095081999136,0.153388498406148
23600,0.965427680152544,0.00901033686341284,0.417625353732678,0.153531334388125
23650,0.965487010690663,0.00901211320333235,0.418152544217238,0.153675645553713
23700,0.965545862376134,0.00901320414399312,0.418680320085631,0.15381988576144
23750,0.965604494435233,0.00901447139332284,0.419201567271654,0.153970521011422
23800,0.965663351109611,0.00901594025125351,0.419723544692254,0.154118250153939
23850,0.96572195561602,0.00901704234989121,0.420248977795903,0.154260379438726
23900,0.965779514224381,0.00901865516257386,0.420766377282043,0.154410963312503
23950,0.965838465543537,0.00901960720829321,0.421281947691547,0.154562365927489
24000,0.965896511283828,0.00902105527723234,0.421797058219748,0.154713735255292
24050,0.96595389207572,0.00902211781764223,0.422312995142637,0.154861878800105
24100,0.966012049135407,0.00902322488484315,0.422827133207993,0.155008360745412
24150,0.966070348610946,0.00902391296560339,0.423343555381228,0.15515338643497
24200,0.966127142473051,0.00902487907225474,0.423865162798993,0.155291848891327
24250,0.966186046261005,0.00902564641232152,0.424379005673613,0.155436778316248
24300,0.966243483829156,0.00902701572367043,0.424893602946854,0.155580655300941
24350,0.966300853333183,0.00902782975149454,0.425404951169909,0.155724744631083
24400,0.966359239651722,0.0090285444984249,0.425918252997668,0.155867203562993
24450,0.966416008496903,0.00902956587678429,0.426431971588751,0.156009044514019
24500,0.966473247696749,0.00903032789590053,0.426942164677973,0.156153893370894
24550,0.966530077349721,0.00903123340988423,0.427455888342689,0.156292172990044
24600,0.96658759765307,0.00903190928854221,0.427972341225057,0.156426751937727
24650,0.966643701191647,0.00903291240338971,0.428484730523188,0.156563295650651
24700,0.966700527452168,0.00903328622610109,0.428998238209993,0.156697711342316
24750,0.966757979504861,0.00903397920284853,0.429508926332655,0.156833539497609
24800,0.966815482878146,0.00903440155689071,0.43001705890534,0.156971819274557
24850,0.966871524220362,0.00903524816644075,0.430522096696945,0.15711239490429
24900,0.96692937071832,0.00903558349397832,0.431028469405834,0.157250118906123
24950,0.966985454096989,0.00903626826427089,0.431531077141203,0.157391065284051
25000,0.967042115332466,0.00903637234552676,0.432034510481393,0.157531305191728
25050,0.967098830164739,0.00903706732145878,0.432544229238881,0.157662255197532
25100,0.967154258095764,0.00903774164448128,0.433049479439744,0.157795646649241
25150,0.967209034968697,0.00903853309203717,0.433556635925403,0.157925871709715
25200,0.967263827790591,0.00903883729479035,0.434055026072387,0.158064444341486
25250,0.967319160928292,0.00903957347502333,0.434554012907727,0.158201985810063
25300,0.967375535649375,0.00903979971162092,0.435048570671368,0.158341793455169
25350,0.967432242306738,0.00903973164139576,0.435550866660382,0.158470576577858
25400,0.967488213709633,0.0090400239299971,0.436048815498709,0.158604682641412
25450,0.9675434618662,0.00904025137942477,0.436547412409415,0.158738208264123
25500,0.967597559821995,0.00904073305101583,0.437048008598037,0.158867207399043
25550,0.967652458267025,0.00904092972296357,0.437547899458498,0.158992454261474
25600,0.967707910340923,0.00904118265105286,0.438048382550756,0.159118179045467
25650,0.967763542843364,0.00904092735775422,0.438541741245701,0.159250484201574
25700,0.967817544433735,0.00904141414212162,0.439037474670509,0.159380422108602
25750,0.967872260083357,0.0090417519139508,0.439534926187773,0.15950552431259
25800,0.967927819437862,0.00904136837201384,0.440028579655997,0.159635581989033
25850,0.96798311719709,0.00904103829966446,0.440522078860879,0.159765877574169
25900,0.968036488496189,0.00904138693092789,0.441013370305895,0.15989490955274
25950,0.968090352903895,0.00904170246685476,0.441501408878152,0.160027856436776
26000,0.968143865345964,0.00904183152015004,0.441993342157038,0.160151624392175
26050,0.968198086726613,0.0090416853907286,0.442488082178114,0.160276105372187
26100,0.968252706177217,0.00904167556871135,0.442970716569705,0.160409110323291
26150,0.968306404522144,0.00904189857397373,0.443465585902496,0.160526149205338
26200,0.968360018416628,0.0090418497127437,0.443960555893158,0.160644395807337
26250,0.968413811187512,0.00904176963500035,0.444442061569738,0.160775122007701
26300,0.968467826611004,0.00904153471477588,0.444928355254682,0.160899687866691
26350,0.968522593419353,0.00904104054515218,0.445405641638552,0.161033297192491
26400,0.968576115692202,0.00904043414428655,0.44589350393418,0.161154776589074
26450,0.968629017489291,0.00903992769602224,0.446376971798421,0.161279270354406
26500,0.968682383772895,0.00903978131366494,0.446860536720828,0.161404329102477
26550,0.968735002797935,0.00903960550650078,0.447346130731219,0.161525647173434
26600,0.968787637715738,0.00903919370891198,0.44782443054321,0.161652979543764
26650,0.96884014467456,0.00903890900906059,0.448311341158258,0.161770846971454
26700,0.968893187903045,0.00903874542586729,0.448792360223758,0.161894439982153
26750,0.968945654955682,0.00903816802962601,0.449273633799598,0.162014632110857
26800,0.968997166796932,0.00903805907533434,0.449750219782509,0.162139861397274
26850,0.969048250777573,0.00903789334003339,0.450232037184103,0.162254896981372
26900,0.969099471905704,0.0090379082021358,0.450712654111582,0.162372888337994
26950,0.969152549806562,0.00903735200057809,0.451189787855149,0.162493344852396
27000,0.969204898199144,0.00903695738483428,0.451667752384209,0.162610565230632
27050,0.969256948348906,0.00903641600149542,0.452141829312287,0.162732353153087
27100,0.969308849181659,0.00903606911964253,0.452618744408196,0.162853108890425
27150,0.969359499090782,0.00903526557510528,0.453091746298626,0.162973524622386
27200,0.969411539172401,0.00903484013196089,0.453564374446208,0.163093708981774
27250,0.969463442002507,0.00903392979234537,0.454040238962362,0.163207557636183
27300,0.969513941798749,0.00903362333940356,0.454515714320941,0.163320729988079
27350,0.969565678440934,0.00903284923545609,0.45498944251505,0.163435356643065
27400,0.969617167145102,0.00903223472190026,0.455459000072167,0.163555892584703
27450,0.969667529036417,0.00903165605895323,0.455925921087713,0.1636783286116
27500,0.969718573633548,0.00903096413404943,0.456394442103534,0.16379554748233
27550,0.969769173723122,0.00903024796116721,0.456861538395026,0.163916547817642
27600,0.969820383014229,0.00902922550174207,0.457332504600127,0.164029818854003
27650,0.969871577382417,0.00902863645497333,0.457802583220759,0.164143813924164
27700,0.969922152063266,0.00902789337779817,0.458269677320283,0.164258508948297
27750,0.969972535227854,0.00902708096910399,0.458737034884976,0.164372593836925
27800,0.9700231283717,0.00902593283183825,0.459202236865709,0.164488753115239
27850,0.970072425952352,0.00902502311391587,0.459668853499281,0.16460377000674
27900,0.970122787676208,0.00902404829639601,0.460133325599155,0.164715921139262
27950,0.970173000077237,0.00902293928420271,0.460603942804866,0.16482162744693
28000,0.970222473724617,0.0090221839947904,0.461063571641956,0.1649395439812
28050,0.970271596645422,0.00902128709952368,0.461522147483735,0.165054735761813
28100,0.970320670583382,0.0090204798041985,0.461987116490491,0.165161000395677
28150,0.970370746268403,0.00901945365424232,0.462447297448273,0.165271974979424
28200,0.970420690649793,0.00901828662434185,0.462916776885965,0.165372992347597
28250,0.970470811044168,0.00901717357830418,0.463375558452247,0.165485021658508
28300,0.970521152187232,0.00901576659877365,0.463838415879239,0.165591690411521
28350,0.970570478384724,0.00901467359232542,0.464302791186493,0.165696456169982
28400,0.970618476113883,0.00901378310225819,0.464761302645031,0.165806403827315
28450,0.970668124882141,0.00901261911061062,0.465221337378939,0.165914576734988
28500,0.970719083054069,0.00901112011808787,0.465678903347286,0.166021477883523
28550,0.970767257493836,0.00901010170795322,0.466132116295195,0.166134083245971
28600,0.970816245864015,0.00900885955883194,0.466590620159313,0.166240758562365
28650,0.970864793391956,0.00900756839823964,0.467047932238996,0.166345036237848
28700,0.970914424927351,0.00900607411802695,0.467507933352257,0.166450145278321
28750,0.97096402072279,0.00900447906289135,0.467960242987397,0.166558996725099
28800,0.971013494620151,0.00900308369228625,0.468421133414683,0.166658422869576
28850,0.971062145115476,0.00900155446612893,0.468877589815572,0.166761953933747
28900,0.971111323114938,0.00900015562852727,0.469329790025099,0.166869278952708
28950,0.971158935605359,0.00899856318086045,0.469788037670308,0.166967576040785
29000,0.971207631284967,0.00899698636897821,0.470245722216487,0.167062979928956
29050,0.971255995126347,0.00899538055392731,0.470703240779665,0.16715863350523
29100,0.971303218786028,0.00899420309571677,0.471158776014635,0.167255643778894
29150,0.971351381477368,0.00899310151629896,0.471613066418787,0.167355049600976
29200,0.971399188442438,0.00899131172242014,0.472064796266909,0.167457694848105
29250,0.971446719872237,0.00898970744523104,0.472515621091489,0.167558641956148
29300,0.971494407878019,0.00898818410176702,0.472962223755724,0.167662292301857
29350,0.971541295053585,0.00898660247551052,0.473408608264198,0.167763269632481
29400,0.971589570694093,0.00898496379901877,0.473857766150927,0.167861317027496
29450,0.971636820703016,0.00898349661859319,0.47430723068356,0.167957912222849
29500,0.971684143823863,0.00898168370930989,0.474754904967109,0.168056070734212
29550,0.971730428290479,0.00898011612912064,0.475202450322085,0.168152632049505
29600,0.971778481662025,0.00897807081577943,0.475648383155089,0.168251928307231
29650,0.971826258508219,0.00897618516399337,0.476100834431736,0.168341615867823
29700,0.971873779670806,0.00897424020571452,0.476543912535771,0.16844196755068
29750,0.971921233302906,0.00897242146546609,0.476987739831507,0.16853705347075
29800,0.971967817359301,0.00897048293924162,0.477434550817573,0.168629375296191
29850,0.9720143729762,0.00896863821069318,0.477879130301667,0.168724613030607
29900,0.972060416453549,0.00896690056339935,0.478324771581362,0.168817256009404
29950,0.972107923617847,0.00896499309122209,0.478768610112987,0.168912035210411
30000,0.972153379242814,0.00896322015493745,0.479211276824546,0.169006310200071
30050,0.972199655920263,0.0089613549596054,0.479651929724976,0.169100591108517
30100,0.972245570638468,0.00895924718722899,0.480094502695193,0.169192822071566
30150,0.972292019798694,0.00895710740392068,0.480539848796469,0.169280988630814
30200,0.972337579499076,0.00895525792496275,0.480981850578095,0.169370912239979
30250,0.972383674696907,0.00895329002098144,0.481423070899908,0.169462302069152
30300,0.972428974907039,0.0089514096394309,0.48185985515449,0.169558221254421
30350,0.972475338813953,0.0089495730509612,0.482302127393695,0.169645691954925
30400,0.972521433102139,0.00894758429040648,0.482738647664654,0.169736808523652
30450,0.972566424050743,0.00894550891735997,0.483175961893619,0.169826724666893
30500,0.972611633107454,0.00894354472855378,0.483606465940396,0.169923109076082
30550,0.972656459865248,0.00894161677457148,0.484043063300733,0.170014536146854
30600,0.972701836695629,0.00893932703632628,0.484472085677731,0.170111792889709
30650,0.972747072004738,0.0089370229605725,0.484903269418794,0.170205129448209
30700,0.972792581982893,0.00893473977145383,0.48534013958883,0.170290776496017
30750,0.972837088372249,0.00893265218468233,0.485777413778385,0.17037673578174
30800,0.972881901077004,0.00893053097836841,0.486205242423137,0.170473501995043
30850,0.97292634509186,0.00892835029533405,0.48663716501203,0.170565222121133
30900,0.972971048075931,0.0089262985521224,0.487065877944343,0.170656178456853
30950,0.973015360449756,0.00892422884154558,0.487493253436724,0.170748312712956
31000,0.973059759408359,0.00892202991396396,0.487917418219176,0.170841279845076
31050,0.973105036119419,0.00891985280569893,0.48834383737561,0.170932862534015
31100,0.973148457127487,0.0089177837827973,0.488770184946345,0.171023221041029
31150,0.973191724705487,0.00891583311597088,0.48919482411979,0.171113728536113
31200,0.973235650668292,0.00891360959062881,0.489624005686927,0.171199801657689
31250,0.973279910468753,0.00891167047893551,0.490048890925835,0.171290984916206
31300,0.973323645150515,0.00890923698863143,0.490473988148621,0.171378838305679
31350,0.973367018499211,0.00890709390175976,0.490898550781996,0.171465273755858
31400,0.973409975000233,0.00890477387252116,0.491321765269503,0.171555301686297
31450,0.973453298705033,0.00890242229419385,0.491751720908868,0.171634748129531
31500,0.973496105082557,0.00890031582754996,0.492173437906604,0.171724266968917
31550,0.973539292880092,0.00889780746503269,0.492596846022676,0.171808327561732
31600,0.97358302278374,0.00889526403714595,0.493020210059218,0.171892683278038
31650,0.973625975342825,0.0088928655940392,0.493440847532714,0.171977430614851
31700,0.973669533373841,0.00889042972042359,0.493863739497873,0.172060133637764
31750,0.973712060836544,0.00888779250708421,0.494286564339996,0.172142657793946
31800,0.973754061031527,0.00888549565545778,0.494710003293611,0.172224092702521
31850,0.97379723550477,0.00888295366243237,0.495130558662343,0.172307888088265
31900,0.973841102642432,0.00888026254653775,0.495545274894054,0.172395894941296
31950,0.97388410907127,0.00887776242064433,0.495963599687979,0.172480033768012
32000,0.973926197959895,0.00887512796513079,0.496383407997692,0.172560161724543
32050,0.97396867083116,0.00887272311468886,0.49680559590937,0.172636243634451
32100,0.974011369652778,0.00886973597462939,0.497217868333019,0.17272460099842
32150,0.974052825368626,0.00886730055229648,0.497629284110868,0.172811268506937
32200,0.974094121264881,0.00886485142870331,0.498042073041548,0.172897081853115
32250,0.974136547861893,0.00886185435203421,0.498455127348887,0.172980845028154
32300,0.974178393699114,0.0088591869609022,0.49886901269701,0.173060944221861
32350,0.974220513831694,0.00885648449205674,0.499284270000325,0.17313882564561
32400,0.974262838701306,0.00885408687517222,0.499697436475527,0.173219379721006
32450,0.97430477574425,0.00885147005538656,0.500109724295422,0.173301445347653
32500,0.974347000560972,0.00884848658529153,0.500520118524921,0.173383585480691
32550,0.97438874237279,0.00884592967183792,0.500932339891391,0.173460442550293
32600,0.974429321707814,0.00884344888600388,0.501345252093007,0.173537905934822
32650,0.974471513057701,0.00884045527246491,0.501755711894585,0.173617438750489
32700,0.974512654820325,0.00883781475433082,0.502165035127255,0.173697905781716
32750,0.97455454546358,0.00883492972125034,0.502575976339983,0.173776239704597
32800,0.974595573224272,0.00883213547317394,0.502986171833763,0.173855167845613
32850,0.974636154823007,0.00882930160037034,0.503393918516617,0.173933652400877
32900,0.974676576742069,0.00882685109840095,0.503795408408636,0.174018112637804
32950,0.974718154740058,0.00882358842128428,0.504200495459606,0.174097878229677
33000,0.974760049046057,0.00882061636341161,0.5046063340464,0.174174490297772
33050,0.974801163406842,0.00881760316799113,0.505015237764978,0.174247759289269
33100,0.974842203448352,0.00881450548115127,0.505423327385275,0.174320561010232
33150,0.974883909834947,0.00881134198075985,0.505828340357129,0.17439747997745
33200,0.974923781992719,0.00880874580223098,0.506234243360302,0.174470849472232
33250,0.97496521162934,0.00880552889050403,0.506638836429374,0.174545458204023
33300,0.975004919295878,0.00880294411621879,0.50704428165864,0.174619869959162
33350,0.975045179099711,0.00879957026093135,0.507442339619583,0.174699003507608
33400,0.975085341810044,0.00879690301218531,0.507851309589738,0.174765880565095
33450,0.975125495646454,0.00879384799325947,0.508251407829168,0.174841140500721
33500,0.975166074294815,0.0087907068130237,0.508646652430372,0.174923294836929
33550,0.975205834157064,0.00878809771153113,0.509046506264102,0.174997250395572
33600,0.975246323007366,0.00878484284601231,0.509445188639846,0.175071811304226
33650,0.975286348826767,0.00878196658049514,0.509846926771314,0.175143287079325
33700,0.975326557430133,0.00877850861320452,0.510250078732633,0.175214833887227
33750,0.975366616886583,0.00877527731460526,0.510642862380967,0.175293324094056
33800,0.975406272146867,0.00877226023131635,0.511039709236096,0.175365771957032
33850,0.975445932114434,0.00876915389171991,0.511437458308899,0.175437754780702
33900,0.975484702719685,0.00876619218329208,0.511837395440668,0.175507204422862
33950,0.975523861926345,0.00876312244827157,0.512236879871955,0.175577164897982
34000,0.975563370086793,0.00875988098139092,0.512626980478948,0.175654535794757
34050,0.975603189474,0.00875646309937,0.513026913671533,0.175720506663955
34100,0.975643587550274,0.00875254531645404,0.513419255461916,0.175793676545129
34150,0.975682481008986,0.00874913673600577,0.513819268326237,0.175859194248498
34200,0.97572127704177,0.00874582522382923,0.514212711108007,0.175930738352895
34250,0.975760324593039,0.00874265037074485,0.514608196131379,0.175997874732628
34300,0.975799602374145,0.00873908238285021,0.51500171187788,0.176067023528328
34350,0.975838364509506,0.00873580413034453,0.51539240588504,0.176138059303724
34400,0.975877361852036,0.0087326197068862,0.515787491800882,0.176203003911791
34450,0.975915897534959,0.00872969849494045,0.516182374053239,0.176270297047703
34500,0.975955005104245,0.00872615334969293,0.516567489376932,0.176346559712943
34550,0.975993646958958,0.00872281165355181,0.516961037434483,0.176411703207868
34600,0.976032352893279,0.008719606820616,0.517359310003498,0.176472865458741
34650,0.976070404412774,0.0087165548730205,0.517754503253748,0.176534919015221
34700,0.976108947549402,0.00871313929887339,0.518142345711154,0.176604166015813
34750,0.976147340269938,0.0087095471231168,0.518532060682127,0.176669431900087
34800,0.976184877632305,0.008706316402343,0.518918981349436,0.176738447708237
34850,0.976222687396399,0.00870295816528032,0.51931415230654,0.176795737802524
34900,0.97625980948209,0.00869974654764447,0.51970565846032,0.176855946742117
34950,0.976297505243001,0.00869629315690978,0.520093550525866,0.176919937212458
35000,0.976336278770208,0.0086925778091688,0.520478477460651,0.176988419084717
35050,0.976374018249429,0.0086887791778898,0.520860225555869,0.177058047503136
35100,0.976411790832637,0.00868510481524131,0.521246102395882,0.177123260098808
35150,0.976449080904072,0.0086816721173718,0.521626715889233,0.177191663766854
35200,0.976486895189997,0.00867814585785889,0.522010022501982,0.177257842360656
35250,0.976524719530733,0.00867437555970595,0.522393960341821,0.177321259315137
35300,0.976561527618965,0.0086710066876173,0.522782007902894,0.177381097557003
35350,0.976599296711839,0.00866742853805026,0.523160987305002,0.177451183640326
35400,0.976636679688246,0.00866409207029054,0.523544049846727,0.177512167498593
35450,0.976673747493534,0.00866074790357458,0.523927073136921,0.177575268279784
35500,0.97671078535293,0.00865702001089015,0.524311008300069,0.177633547711675
35550,0.976747242565679,0.00865349073096775,0.524700066054059,0.177687378514284
35600,0.976784037405404,0.0086499752187957,0.52507951606563,0.177752515585282
35650,0.976820910289521,0.00864619754279631,0.525462806100541,0.177811923361625
35700,0.976857821686619,0.00864227616444898,0.525844504802709,0.177869843825848
35750,0.976895175195946,0.0086381909267006,0.526228687144011,0.177924579433363
35800,0.976932186398651,0.00863407696260286,0.526607623828938,0.177984534098946
35850,0.976968826829369,0.00863032713944149,0.526990385543338,0.178039825595822
35900,0.977005231022322,0.00862658664012507,0.527367670824171,0.178100086102626
35950,0.977042613757721,0.00862280950502334,0.527741500668329,0.17816388572143
36000,0.977079780307039,0.00861899611329885,0.528117437055489,0.178224623617393
36050,0.977115805394772,0.00861557080691853,0.528500469306929,0.1782766527754
36100,0.977152340439101,0.00861171651998204,0.528872222723149,0.178339904782319
36150,0.977189062139983,0.0086073848231853,0.529250783492756,0.178395371031516
36200,0.977224051975421,0.00860410349359925,0.529625513696401,0.178453427795323
36250,0.977260454842311,0.00860005087209785,0.530006166528984,0.178504675523398
36300,0.977295961305015,0.00859641037716342,0.530377545225129,0.178564360211966
36350,0.977331789077172,0.00859253477829466,0.530750747628689,0.178622908833734
36400,0.977368022393179,0.00858855752785046,0.531123708111787,0.178683033048294
36450,0.977403959250058,0.00858464301201846,0.531500537727169,0.178736260794254
36500,0.977440465386433,0.00858037000966591,0.531874869861778,0.178791403385152
36550,0.977476533470114,0.00857638199533962,0.532247592328915,0.178847966735826
36600,0.977512568028678,0.00857245774295299,0.532614671337321,0.178910213898919
36650,0.97754896292942,0.00856826606175788,0.532988909984971,0.178963389124592
36700,0.977584612327941,0.00856422090795987,0.53335686489974,0.179022205986334
36750,0.977619453803029,0.00856060546191106,0.533728856678206,0.179076297734353
36800,0.977655487036696,0.00855667675053296,0.534099540718612,0.179132476069565
36850,0.977690586180529,0.00855279305265275,0.534470226974791,0.179184975771759
36900,0.977725777683676,0.00854864077180285,0.53484146495757,0.17923731569652
36950,0.97776113403938,0.00854434787489795,0.535206774737364,0.179296095971524
37000,0.977796375174259,0.00854025079889053,0.535576141983791,0.179350132854184
37050,0.977831304040821,0.00853661680588633,0.535943131429994,0.179405069555185
37100,0.977865905600782,0.0085329029640093,0.536313448718839,0.179456285205599
37150,0.977901294214696,0.00852878611614046,0.536680560701199,0.179509237045123
37200,0.977936126385347,0.00852473196245099,0.537049294367165,0.179560793419882
37250,0.977971245167158,0.00852054487986185,0.537417615395686,0.179611664010259
37300,0.978005478752512,0.00851649725292171,0.537783975071871,0.179663606041419
37350,0.978039993250215,0.0085124769965444,0.538149243839685,0.17971617845905
37400,0.978073701742934,0.00850842299175158,0.53851848043118,0.179763570234207
37450,0.978108983994938,0.00850422305324842,0.538882993615441,0.179817642263748
37500,0.978144179317221,0.00849968249669032,0.539242067116703,0.179874073039779
37550,0.978178101097041,0.00849564527736878,0.539607971668838,0.179922844724782
37600,0.978212390428878,0.00849156234410628,0.539967249602875,0.179977749389906
37650,0.978247269006106,0.00848713281886752,0.540331370871419,0.180025582595349
37700,0.978281795078135,0.00848294778221705,0.540699746331332,0.180067514380014
37750,0.978316181913712,0.00847859157395865,0.541067095611509,0.180111561960673
37800,0.978350605426499,0.00847432906851851,0.541428339692049,0.180161237703591
37850,0.978384699187763,0.00847043774638478,0.541787864225002,0.18021226513565
37900,0.978418879810362,0.00846646967845775,0.542147406049339,0.180263607193637
37950,0.978452745126477,0.00846245258647651,0.542507035067805,0.180313945269974
38000,0.978486521657436,0.0084583276395474,0.542869850095803,0.180357606425951
38050,0.978520669833628,0.00845409633051605,0.543227268405962,0.180406011367475
38100,0.978554057347039,0.00844990040322156,0.543584760532402,0.180456366335743
38150,0.978587456904332,0.00844560634117214,0.54394787943266,0.180499542922294
38200,0.978620609450709,0.00844154124796754,0.544307078829235,0.180545045960715
38250,0.978654347300942,0.00843746450422439,0.544660461592843,0.18059705875312
38300,0.978687615208494,0.00843325664030238,0.545018144313216,0.180644359585674
38350,0.978720970558504,0.00842918323828049,0.545375552750599,0.180691158668577
38400,0.978754771909942,0.00842495332529934,0.545728430413534,0.180741972501536
38450,0.978789732267614,0.00842028126642063,0.546086515763025,0.180786109741871
38500,0.978822873233824,0.00841582356350519,0.546436563369133,0.180838019823032
38550,0.978856275924358,0.00841155131288643,0.546800696425473,0.180872364329658
38600,0.978890991693803,0.0084070321152766,0.547151922096161,0.18092143781042
38650,0.978924970725419,0.00840258359244167,0.547507700266559,0.180965314428997
38700,0.978958682119578,0.00839810253895235,0.547862132173037,0.181011208123951
38750,0.978991138788098,0.00839372832228495,0.548214376925086,0.181057841015342
38800,0.979023943141879,0.00838977569450774,0.548570172870158,0.1810999838524
38850,0.97905655467457,0.00838535345886914,0.548919604561512,0.181146842915055
38900,0.979089722163642,0.00838105140002757,0.549271695919803,0.181189714809328
38950,0.979122891811016,0.00837640817325153,0.549624686637504,0.181234146678857
39000,0.979155467445356,0.00837205955500728,0.549969519056077,0.181285832086668
39050,0.979188285501451,0.00836746855658039,0.550317424882275,0.181332158203056
39100,0.979221139100926,0.00836286575019896,0.550671650588803,0.181371933852273
39150,0.979254300147854,0.0083581005988102,0.551024699043288,0.181410631366828
39200,0.97928750191187,0.00835347182645767,0.551374521771294,0.181452857428549
39250,0.979320680060302,0.0083488103519726,0.551719299720885,0.18150171674077
39300,0.979353558546067,0.00834396561294298,0.552068079774749,0.181543730033414
39350,0.979386243799348,0.008339270951727,0.552418167910816,0.18158248220219
39400,0.97941876185135,0.00833497858192212,0.552767885162882,0.181619630784035
39450,0.979450786718244,0.00833032525007379,0.553120077854239,0.181655422055954
39500,0.979483522538095,0.00832534926249486,0.553462098447706,0.181704099136772
39550,0.979516105107742,0.00832070590385313,0.553809515156288,0.181745089180326
39600,0.979548201693027,0.00831622148222209,0.554150230701644,0.181793344588215
39650,0.97958039511547,0.00831171913825398,0.554496973507063,0.181832988091184
39700,0.979612799699453,0.00830705014149544,0.55484204541936,0.181873667327862
39750,0.979645218091429,0.00830229233945401,0.555187495675923,0.181914491536341
39800,0.979677637934913,0.00829772228921962,0.555533806124939,0.181953255943302
39850,0.979709084534479,0.00829318252195426,0.555882197998226,0.181988568816256
39900,0.97974057596637,0.00828880951036277,0.556226176350065,0.182028163743405
39950,0.979771939197299,0.00828411387792807,0.556568814653214,0.182067586646591
40000,0.979804369518158,0.00827941975789243,0.556907703042096,0.182111290180691
40050,0.979836560652383,0.00827436346989796,0.557251927764436,0.182148055866087
40100,0.979868680936749,0.00826949004275873,0.557595229150117,0.182185680186698
40150,0.979899836383795,0.00826505904417832,0.55793553372191,0.182223876596263
40200,0.979930214540029,0.00826074211009889,0.55827858181464,0.182262701857585
40250,0.979962338372123,0.00825574661751014,0.558622261237298,0.182299743817161
40300,0.979993734820616,0.00825100237319777,0.558960834112271,0.182341637937429
40350,0.98002506809592,0.00824585585829009,0.559297394010945,0.182383328403448
40400,0.980056664743991,0.00824089369777696,0.559642888122229,0.182415420774655
40450,0.980088547254945,0.00823601428921671,0.559979613386221,0.182456725859079
40500,0.980120381388918,0.00823095545973221,0.560317484246904,0.182495179546361
40550,0.980152185530592,0.00822629602756091,0.560659050445438,0.182530001853242
40600,0.980183171992168,0.00822164868440977,0.560995243471662,0.182569880865947
40650,0.980213481805001,0.00821692067321351,0.561334222978314,0.182605545785593
40700,0.980244081771792,0.00821234509671852,0.561670269152452,0.182643653678873
40750,0.980274953207353,0.00820748786484535,0.562008138313574,0.182678775718294
40800,0.980306591319828,0.00820247493290394,0.562346601131735,0.182711939565451
40850,0.980337506466782,0.00819747499141232,0.562680840492085,0.182749121617573
40900,0.980367602967832,0.00819273351353426,0.563018347741521,0.182782923326069
40950,0.980397729428212,0.00818807405204527,0.563356800467169,0.182815979919811
41000,0.980428245996965,0.0081833122883037,0.563693357921367,0.182850661331187
41050,0.980458234511608,0.00817881727371225,0.564021097986175,0.182893759518181
41100,0.980488791151586,0.00817392664464057,0.564356223585091,0.182929482137364
41150,0.980519180989932,0.00816900991813931,0.564686584119428,0.182969023035155
41200,0.980549242450246,0.00816418572852531,0.565020426378322,0.183004747357377
41250,0.980580178554051,0.00815907382721608,0.565354782412361,0.18303689808256
41300,0.980612008748685,0.00815371703270817,0.565684855033757,0.183071724122307
41350,0.980642786347169,0.00814880293723389,0.566020268294866,0.183100818858379
41400,0.980674169131583,0.00814365918613631,0.566352737057662,0.183133372515886
41450,0.980704156425124,0.00813899515182532,0.566682581418077,0.183168791526068
41500,0.980733924867192,0.00813427986441038,0.567013609338861,0.18320080179966
41550,0.9807641970942,0.00812921252097128,0.567343576510318,0.183233175141516
41600,0.980794986250923,0.00812411760540099,0.567668473056454,0.183272068411398
41650,0.980824064190417,0.00811951271298401,0.567997691729244,0.183304127792353
41700,0.980854307297933,0.008114234379873,0.56832234659995,0.183342646462545
41750,0.980884755829382,0.0081090787622581,0.568651276853079,0.183376922819337
41800,0.980914663334328,0.00810407777904775,0.568975170878166,0.183413115634614
41850,0.980945379880891,0.00809859462721137,0.569300895984196,0.183448913241264
41900,0.980975689029476,0.00809334168302227,0.56962502509279,0.18348755091583
41950,0.981005973079863,0.00808803743014026,0.569955246703274,0.183514731618308
42000,0.981036347549444,0.00808265087860273,0.570280058743792,0.183546827684282
42050,0.981066975580674,0.00807734428489338,0.570608323004467,0.183575937890381
42100,0.981096209384851,0.00807235174759503,0.570936990299597,0.183603628594111
42150,0.981126027556234,0.00806722569782091,0.571262391870702,0.183635428901018
42200,0.981156343886305,0.0080619709812299,0.571585535158502,0.183669955600109
42250,0.981186022918222,0.00805691591577121,0.571908681008861,0.183700965542274
42300,0.981215306443887,0.00805199293962581,0.572234020149421,0.183730004616895
42350,0.981244308581944,0.00804691853054824,0.572558878903519,0.183759568724842
42400,0.981273743900704,0.00804161316770614,0.572882716371674,0.18378967261381
42450,0.98130254436528,0.00803644003591313,0.573204030208851,0.183820873534446
42500,0.981332434147734,0.00803115556597922,0.573525351778569,0.183852245784931
42550,0.981361290769005,0.00802593039824823,0.573842562281805,0.183889459992095
42600,0.981389164663395,0.00802098782671003,0.574165675704695,0.183915706525674
42650,0.981418294511968,0.00801591398978332,0.574492643040329,0.183939350041919
42700,0.981447259935421,0.00801113602476024,0.57481273408728,0.183969074678828
42750,0.98147646027227,0.00800593121777641,0.575129912628425,0.184001050030934
42800,0.981505114218425,0.00800076053751243,0.575448907122084,0.184031742095605
42850,0.981534853180626,0.00799540418924523,0.575768343129477,0.184062364476195
42900,0.981563181915185,0.00799042892840473,0.576087490058746,0.184090633224579
42950,0.981592936225655,0.0079850359250482,0.576407481336593,0.184118371985167
43000,0.981621582457981,0.0079799984906796,0.5767252009439,0.184147654041057
43050,0.981650258608722,0.00797482966635774,0.577043184977773,0.18417740249015
43100,0.981679621703416,0.007969470619671,0.57735751037787,0.18421209559822
43150,0.981708484621914,0.00796398082239324,0.577678927816974,0.18423466712838
43200,0.981737642790637,0.00795845365505442,0.577994481931108,0.184263175437552
43250,0.98176635141057,0.00795341729918891,0.578311947704721,0.184291321011255
43300,0.981794681519945,0.00794826717881674,0.578631159347189,0.184316814847409
43350,0.981822553531382,0.0079432693785559,0.578950820599299,0.184338906802793
43400,0.981851035394933,0.00793798946717226,0.579265853746532,0.184365689832708
43450,0.981880199133666,0.00793246974416415,0.579581414506798,0.184390522202198
43500,0.981908184468795,0.00792694532648046,0.57989665768601,0.184415888585408
43550,0.981936375933978,0.00792179711542722,0.580207923756964,0.184445989473454
43600,0.981964470821316,0.00791678527415951,0.580521918467131,0.184470337504577
43650,0.981992978828894,0.00791142161942374,0.580835526771626,0.184495261191063
43700,0.982021204358207,0.00790606842420816,0.581142756159232,0.184529149694433
43750,0.982049330425256,0.00790098644103324,0.581454973324578,0.184556108024588
43800,0.982076861360403,0.00789587817325042,0.581770481471124,0.184579197195617
43850,0.982104877366896,0.00789034049327947,0.582087303249216,0.18459880733642
43900,0.982133240920568,0.00788498830789621,0.582399253808489,0.184623422422478
43950,0.982160861951847,0.00787993078373635,0.582710100204149,0.184650214562356
44000,0.982188150512449,0.00787478429012757,0.583019853788819,0.184678814140493
44050,0.98221721825794,0.00786911240361343,0.583330762016338,0.184704443820213
44100,0.982245408095265,0.00786366433785598,0.583638250037561,0.184731231993265
44150,0.982273000435874,0.00785808427935373,0.583953712745595,0.184749283949575
44200,0.982300908843927,0.00785286927135932,0.584261828617867,0.184774802038289
44250,0.982328369228059,0.0078474791005475,0.584571814457967,0.184798721712831
44300,0.982356623060221,0.00784185902133542,0.584878497564281,0.184824338669485
44350,0.982384008328536,0.00783665567327935,0.585188512575921,0.18484578197827
44400,0.982412162441266,0.00783099215646055,0.585498177292838,0.184869367651311
44450,0.982439722919263,0.00782540393096489,0.585809141386042,0.184890377208205
44500,0.98246745030115,0.00781983840563917,0.586115632632999,0.184915295077643
44550,0.982494522714411,0.00781467523489163,0.586422294288966,0.184937710612364
44600,0.982521636478817,0.007809133179011,0.586724411720831,0.184967342218643
44650,0.982548887535234,0.00780364869318253,0.587036671612664,0.184983191817284
44700,0.9825764905453,0.00779815097948404,0.587344917572195,0.18500325872657
44750,0.982604070585381,0.00779257560560531,0.587643133843071,0.185034242542824
44800,0.982630131724895,0.00778744282896651,0.587951803463189,0.185052758190083
44850,0.982657898316226,0.00778166720943613,0.588262494933787,0.185069389220278
44900,0.98268469569304,0.00777618943584446,0.588564973147417,0.185094424114314
44950,0.982711207851534,0.0077708784083947,0.588876079081986,0.185108668061345
45000,0.982737671796915,0.00776559507467585,0.589173541396884,0.185137449121311
45050,0.982764914381646,0.00776017029502009,0.589471625803494,0.185164451352722
45100,0.982791400828094,0.00775488420926453,0.589777947373532,0.185181939358383
45150,0.98281932435999,0.00774913607904128,0.590083115671038,0.185200998448602
45200,0.9828460590804,0.00774384173946559,0.59038529803221,0.185223105547154
45250,0.982873181005125,0.00773803502992414,0.590690500472324,0.185241921271421
45300,0.982899698569231,0.00773263701381912,0.590993142200291,0.185262546464518
45350,0.98292673328372,0.00772741962259556,0.591287638145708,0.185293767331336
45400,0.982953269222226,0.00772193186076789,0.5915877252092,0.185315099954164
45450,0.982979789997599,0.00771620235562756,0.59188876407596,0.185335734673742
45500,0.983006256534542,0.0077105892052105,0.592191598661399,0.185353292852577
45550,0.983032456867828,0.00770535488148985,0.592489795552417,0.185376074912836
45600,0.983059290920312,0.00769962121910183,0.592793482848491,0.185389083741797
45650,0.98308677624646,0.00769376376622753,0.593094467043053,0.185406244744956
45700,0.983113165738943,0.00768816165339116,0.593392415519156,0.18542731863944
45750,0.983139309070067,0.00768262552257194,0.593689115355762,0.185448976661278
45800,0.983166075641329,0.00767689503066525,0.593992058135194,0.185461569388244
45850,0.983192007518271,0.00767131891208512,0.594283699780697,0.185487131306731
45900,0.983218621061573,0.00766535734211903,0.594575559785831,0.185512319009524
45950,0.983244248309413,0.00765989124500331,0.594876584778934,0.185526651702087
46000,0.983271145069922,0.00765388065415668,0.595172746253976,0.185546339976558
46050,0.983296618333184,0.0076484719595165,0.595471854869148,0.185561507706383
46100,0.983323129921117,0.00764277301188501,0.595764204067673,0.185584205422394
46150,0.983349332872985,0.00763730197706246,0.596055605612081,0.185607454636938
46200,0.983375630825217,0.00763148605365724,0.596354800172261,0.185622040394574
46250,0.98340184108601,0.00762566357239163,0.596652820776559,0.185636628795346
46300,0.983427762497827,0.00761980945966584,0.596951112588615,0.185650874827989
46350,0.983453927915868,0.00761406445682634,0.597247328077532,0.185665247112574
46400,0.983479335879485,0.00760858625258287,0.597543030500217,0.185680467963627
46450,0.983505629777104,0.00760293876144334,0.597833085045418,0.185701362358563
46500,0.983530896844636,0.00759752865570687,0.598127848604279,0.185716809652299
46550,0.98355657500981,0.00759171498068957,0.598417433064961,0.185737928851668
46600,0.983582930091131,0.00758574087301427,0.598704474130647,0.185761725705457
46650,0.983607888416386,0.00758046367473476,0.598998137843106,0.185775867173806
46700,0.983633287694677,0.00757487298170791,0.599286660760917,0.185796096170747
46750,0.983658850105834,0.00756914480697446,0.599579754644799,0.185809625162903
46800,0.983685004751236,0.0075633558703764,0.599873544243092,0.185823901844975
46850,0.983710103407911,0.0075576266305419,0.600167871177781,0.185835807215318
46900,0.98373667856196,0.00755180819948217,0.600460927085734,0.185850164651856
46950,0.983761649893822,0.00754590904404988,0.600752296205439,0.185867218074219
47000,0.983786624494082,0.00754019151341736,0.601046942709885,0.185876620637204
47050,0.983812923005612,0.00753406142293893,0.601332067983366,0.185900010954036
47100,0.983837701792456,0.00752847824287702,0.601622840800699,0.18591196272644
47150,0.983863218028557,0.00752254608597507,0.601914667015755,0.185923664700762
47200,0.983888594444351,0.00751670063890271,0.602209273566615,0.18593294678232
47250,0.983913692697876,0.00751084725553967,0.602497084312645,0.185948476101895
47300,0.983937970255531,0.00750540818440314,0.60278324967381,0.185964975041832
47350,0.983963435004846,0.00749929430849689,0.60307534278622,0.185974646075271
47400,0.983988391569457,0.00749348123538603,0.603360788827545,0.185989840913913
47450,0.984013507102714,0.00748776245534735,0.603649438154152,0.18600283170101
47500,0.984038576033996,0.00748192198560843,0.603939487724017,0.186014432811148
47550,0.984063789816495,0.00747597370058082,0.604227596994042,0.186026226972601
47600,0.984088225157649,0.00747023095819963,0.604517509760784,0.186034316016946
47650,0.984112822584488,0.00746443891679071,0.60480773565761,0.186043331396654
47700,0.984137317962819,0.00745863979498775,0.605096774105344,0.186051272291443
47750,0.984162510037562,0.0074527069679095,0.605384894291087,0.186060629681647
47800,0.984187280371347,0.00744670960021516,0.605671457528283,0.186072649591211
47850,0.984211942145538,0.00744083431648186,0.605956470103776,0.186084932000993
47900,0.984236282749511,0.00743505789119142,0.606248138122545,0.186087026190977
47950,0.984260680634229,0.00742919887038703,0.606540209707636,0.186088571326503
48000,0.98428482131855,0.00742340741236679,0.606823101400136,0.186102047453538
48050,0.984309141282763,0.00741782782972994,0.607101395173199,0.186123088963388
48100,0.984333620619953,0.00741184482533191,0.607386647630237,0.186131794634921
48150,0.984358128730126,0.00740590107109449,0.607668111311581,0.186144246861644
48200,0.984382054397305,0.00740015743215493,0.60795076426096,0.186157042056261
48250,0.984406223744789,0.00739440164211059,0.608231039446193,0.186171594092371
48300,0.984429882587005,0.00738865637403802,0.608514152408315,0.186181105963281
48350,0.984454496825371,0.00738254958828283,0.608795955942029,0.186192332218168
48400,0.984478596348925,0.00737686682510036,0.60907603885408,0.186205632661643
48450,0.984502890679327,0.00737093452109186,0.609360342242974,0.186211690782959
48500,0.984527299205742,0.00736501725946801,0.609635532470101,0.186226148410721
48550,0.984551697031137,0.00735895243485335,0.609912470882426,0.186240284931556
48600,0.984574566144381,0.00735370576940965,0.610199818828927,0.186241389950175
48650,0.984598468604216,0.00734777453857668,0.610480709246246,0.186251327271725
48700,0.984622421128189,0.00734170940032716,0.610763145401405,0.18625880456223
48750,0.984646577444102,0.00733563529864178,0.611051818636644,0.186257026842271
48800,0.984670690528609,0.0073297781571079,0.611329666337149,0.186268030875211
48850,0.984693872331194,0.00732404154134741,0.61160697498726,0.186278356813977
48900,0.984717324110774,0.00731812008704291,0.611889569899239,0.186279699871768
48950,0.984741205539474,0.00731206816683887,0.612165764751901,0.18629169401424
49000,0.984764910661586,0.00730616872676478,0.612444426821632,0.186300100467625
49050,0.984788967646308,0.0072998788579507,0.612724079621968,0.186305729747282
49100,0.984812341570201,0.00729412501206448,0.613003091862452,0.186312624353696
49150,0.984835605322916,0.00728837610349117,0.613281804313105,0.186320052109489
49200,0.984859179287764,0.00728245588297274,0.613557926976806,0.186327853850849
49250,0.984882757706254,0.00727653851449389,0.613834888076834,0.186335724463176
49300,0.984906189781681,0.00727067044832348,0.614108207555346,0.186347056735418
49350,0.984929087723518,0.00726505881668579,0.61438090081333,0.186359334199818
49400,0.984952589881746,0.00725925093504366,0.614663340841829,0.18635763820056
49450,0.984975715722754,0.00725345550731643,0.614940929820264,0.186363235574551
49500,0.984998874214896,0.00724734203915539,0.61521390670091,0.186373020812181
49550,0.985022204179719,0.00724143119507096,0.615487493981206,0.186382371142262
49600,0.985045497707237,0.00723544500441666,0.615759620707835,0.186393331723641
49650,0.985069411314538,0.00722919858694476,0.616038052746628,0.1863960609958
49700,0.985092172586091,0.00722333315637753,0.616313299951022,0.186401610762114
49750,0.985115245092827,0.00721747699982858,0.61658287155861,0.186414036357689
49800,0.985138990164384,0.00721113835410796,0.616853515372326,0.186424441425308
49850,0.985162820642083,0.00720470397368059,0.617122433211036,0.186436440799503
49900,0.985186055118916,0.00719863231226623,0.617392915763958,0.186444729938634
49950,0.985208056551864,0.00719315956448738,0.617665431064354,0.186448645835093
50000,0.985230671972401,0.00718743205356063,0.61793185425856,0.186459555003562
50050,0.985254281508531,0.00718118980897045,0.618199556246502,0.186469067637385
50100,0.985277119626038,0.00717506049493325,0.61846639213367,0.186479059197701
50150,0.985299849097537,0.00716897069311911,0.618740622534924,0.186480751388959
50200,0.985322509975852,0.0071629576237959,0.619013145229015,0.186482896978974
50250,0.985345581965079,0.0071568552520465,0.619278963605258,0.186494930254997
50300,0.985368441599432,0.00715063395955407,0.61955102272185,0.186497168145115
50350,0.985391244829505,0.00714432973276906,0.619826524650273,0.186495021573642
50400,0.985413849308609,0.00713840844609357,0.620096329681316,0.186499419814185
50450,0.985436893640281,0.00713203422009791,0.620363790318367,0.186506481170175
50500,0.985459321691236,0.0071259756087918,0.620631405860827,0.186512624906426
50550,0.985482059583029,0.00712002922378473,0.620899886543562,0.186517719890023
50600,0.985505024460856,0.0071137474601504,0.621170484907225,0.186520645581324
50650,0.985528046589846,0.00710752113698577,0.621433611372477,0.186530347003715
50700,0.985550514372403,0.00710156500438833,0.621696987391419,0.186539543304275
50750,0.985573726695795,0.00709514317669641,0.621969383047286,0.186538276709251
50800,0.985596492497118,0.00708898929775278,0.622235321411962,0.18654410366109
50850,0.985619004089998,0.00708301016507488,0.62250827156997,0.186540551263266
50900,0.985641382851164,0.00707699764566939,0.622769369414352,0.186551517354726
50950,0.985663909930315,0.00707075033057802,0.623034052559309,0.186557404118038
51000,0.985686396782702,0.0070647917663706,0.623302014762837,0.186558044280718
51050,0.98570931574619,0.00705858859972965,0.623560538330486,0.186569421826511
51100,0.985731819298429,0.00705229094848575,0.623821856410341,0.186577330123493
51150,0.985754089221984,0.00704635058928272,0.624085332276454,0.186583911395568
51200,0.98577618814348,0.00704041840652447,0.624356635352528,0.186580791107596
51250,0.985798040586847,0.0070345729790666,0.624622741264634,0.18658158282919
51300,0.985821272066881,0.00702811271269679,0.624880033854461,0.186593432927751
51350,0.985844168540149,0.00702149029135312,0.625141709864046,0.186598053562866
51400,0.985867144778377,0.00701501315591555,0.625409340800296,0.186593617669618
51450,0.985889175773798,0.00700894739070693,0.625674593647526,0.186593437982992
51500,0.98591203534556,0.00700267434863076,0.625932716723217,0.186599928582834
51550,0.98593454794073,0.00699627929286008,0.626193459390862,0.1866055881886
51600,0.985957231476547,0.00698991435848418,0.626455642113891,0.186607062370628
51650,0.98597909259943,0.00698368655594762,0.626718702254035,0.186607753448376
51700,0.986001590337663,0.00697732203016785,0.626979352619768,0.186611881561039
51750,0.986023766605753,0.00697118592839795,0.627241354424877,0.186612360005446
51800,0.986045867614564,0.00696484877453043,0.627495851922225,0.186622456181042
51850,0.986067440544795,0.00695886727513598,0.627753865846804,0.186628285063426
51900,0.986089543107154,0.00695268365542325,0.628015295169372,0.186628874788014
51950,0.986111234207956,0.00694631689176057,0.628278192618501,0.186628209992081
52000,0.986133268323489,0.00693997600425192,0.628541321954282,0.186625941996303
52050,0.986155132953924,0.00693355953665504,0.628800490252325,0.18662710429739
52100,0.98617736990498,0.00692713381621668,0.629056456444214,0.186632548769428
52150,0.986199635861646,0.00692074815406436,0.629315269924971,0.186634587686204
52200,0.986222160117137,0.00691424929841874,0.629574925286697,0.186634659212716
52250,0.986243737944629,0.00690808850948302,0.629837746614284,0.186632001270894
52300,0.986265558103256,0.00690190540913561,0.630094017948153,0.186634528837377
52350,0.986288030576647,0.00689545933467441,0.630351059782914,0.186637309586257
52400,0.986310254060696,0.0068889800289457,0.630612534447403,0.186634212790928
52450,0.986332580230149,0.00688246612573669,0.630871884679425,0.186632480944074
52500,0.986354548469878,0.00687643070245014,0.631125048663467,0.186636992227383
52550,0.986376834717921,0.00686985339397003,0.631381632898852,0.186638452403148
52600,0.986399576840685,0.00686313308110644,0.631637425529956,0.186641204219479
52650,0.986421529448454,0.00685674505974096,0.631892023653715,0.18664330340997
52700,0.986444068410264,0.00685017569224668,0.632153205098571,0.186638524472808
52750,0.986466831587638,0.00684326663621416,0.632408601790571,0.186638723991175
52800,0.986488404121182,0.00683689867304858,0.632663580878731,0.186639258322694
52850,0.986510837068172,0.00683003291268792,0.632918925544472,0.186638841299458
52900,0.986533714742357,0.00682303162420478,0.633176624932418,0.186634479510375
52950,0.986556405594286,0.00681617550898727,0.63343361204793,0.186631056098142
53000,0.986577799997875,0.00680999778333065,0.633683513059874,0.18663640212025
53050,0.986599992875865,0.00680305034597947,0.633932148578832,0.186642092327008
53100,0.986622710008319,0.0067961757675758,0.634184256474436,0.186643304279554
53150,0.986644743960671,0.00678935446175108,0.634435372063084,0.186645952222805
53200,0.98666690922283,0.00678261862200258,0.634691981912346,0.186641543286185
53250,0.986688782794783,0.00677595594319074,0.634942091237039,0.186643747857132
53300,0.98671077383809,0.00676908255337404,0.635193398263088,0.186644227832619
53350,0.986733641715753,0.00676187314184942,0.635444891463159,0.186644697065429
53400,0.986754937793165,0.00675550998910604,0.635695576497857,0.186644719028698
53450,0.986777614779379,0.00674849127434902,0.635947950384171,0.186640822527687
53500,0.98680009314335,0.00674140142331284,0.63620004816242,0.186639310334991
53550,0.986822118026902,0.00673466070785862,0.636450967482934,0.18663766271768
53600,0.98684506183539,0.00672729827178065,0.636700940185597,0.18663750114716
53650,0.986867096504846,0.00672047073298432,0.63695261691371,0.186634691439796
53700,0.986889768719254,0.00671338259333125,0.637203536339639,0.186631383789672
53750,0.986912084087416,0.00670634410479431,0.637451534331751,0.186632334835205
53800,0.986934461267492,0.00669911663265445,0.63770062547254,0.186630165786215
53850,0.986956681599755,0.00669214565792681,0.637947787567613,0.186631050985624
53900,0.986978482411974,0.00668548905252292,0.638196698368721,0.186629184503742
53950,0.987000620762284,0.00667864249235591,0.638449561965487,0.18661965644314
54000,0.987023754422253,0.00667124932432207,0.638699209299469,0.186614545489694
54050,0.987046910915146,0.00666388118781313,0.638951424601313,0.186607758781391
54100,0.987069802851516,0.00665646775907163,0.639196180774675,0.186610597527416
54150,0.987092720377657,0.0066492199620547,0.639443434124837,0.186609138791147
54200,0.987115678457194,0.0066419171277227,0.639691080978974,0.186606151013051
54250,0.987138897953393,0.00663439319165393,0.639938055834591,0.186603301231911
54300,0.987161979044906,0.0066267866063277,0.64018630743221,0.186597747366556
54350,0.987185640996551,0.00661914036224666,0.64043424466802,0.186594089751548
54400,0.98720883216927,0.00661132370163006,0.640682179532725,0.186589338414129
54450,0.987231776010873,0.00660379474112242,0.640928097214468,0.186585909099547
54500,0.98725540766332,0.00659587711226815,0.641170252495822,0.186587219895954
54550,0.987278373672814,0.00658839176196095,0.641414944894026,0.18658425929903
54600,0.987302057322375,0.00658052875075122,0.641660087999347,0.186580585885738
54650,0.987325263674282,0.00657279182334164,0.641904117831481,0.186577121211301
54700,0.987349006871275,0.00656488122609194,0.64215152258004,0.186570813226634
54750,0.987372856924936,0.00655677971693508,0.642392890555283,0.186570782520582
54800,0.987397431349834,0.00654854661701547,0.642635451124953,0.186569230310094
54850,0.98742085737044,0.00654076586449392,0.642879308275148,0.186565153194533
54900,0.987444368078513,0.00653286855283443,0.643121544611404,0.186562528414092
54950,0.987467133605666,0.00652523035783041,0.643371212991487,0.186550179599801
55000,0.987491316381972,0.00651707333571604,0.643613535168947,0.18654421125277
55050,0.987514217670353,0.00650951515991828,0.643856255170779,0.186540468489382
55100,0.987537385191562,0.00650187365278306,0.644099427305557,0.186536151720279
55150,0.987560617237875,0.00649400670820213,0.64434065921253,0.186531589505069
55200,0.98758372124794,0.00648614453140744,0.644583953292789,0.186525421242571
55250,0.987607020860609,0.00647841741887106,0.644823321282145,0.186524807151365
55300,0.987630882048419,0.0064703884722919,0.645068271715443,0.186515854906431
55350,0.987655117432932,0.00646198600356442,0.645310392050989,0.186509466925002
55400,0.987679558232385,0.00645352096793112,0.645547930395561,0.186507430222047
55450,0.987703301969539,0.006445239199227,0.645786118646458,0.186503923985617
55500,0.987726957980049,0.0064372701935469,0.646023906402487,0.186500384762794
55550,0.9877510647242,0.00642879200781275,0.646264310921492,0.186495085897587
55600,0.987774520015101,0.0064205232830431,0.646509870713023,0.186481276744655
55650,0.987798032036225,0.00641242294232006,0.646749508359589,0.186474069626962
55700,0.987821260641039,0.00640448056750167,0.64698875390429,0.18646914843278
55750,0.987844478182077,0.00639649303915653,0.647225151228562,0.186465764624311
55800,0.987868418719839,0.00638837325002737,0.647462930392199,0.186460355996849
55850,0.987892015335271,0.00638018164387226,0.647703983827511,0.186451467369257
55900,0.987915816710061,0.00637193348338635,0.64794187712085,0.18644745954851
55950,0.987940219690538,0.00636330714918392,0.648174308669592,0.186447925674305
56000,0.987964347760901,0.006354812487141,0.648410759651849,0.186444904119595
56050,0.987989043335673,0.00634577761846643,0.648649499040577,0.18643614124189
56100,0.988012731419223,0.00633755098010657,0.648885913097311,0.186430840421252
56150,0.988037154407938,0.00632905417528919,0.649122388211161,0.186423017390156
56200,0.988061312482495,0.00632044708659742,0.649358871186594,0.186415894094038
56250,0.988085863874695,0.00631172918541821,0.649598593308204,0.186404768571685
56300,0.988110300926462,0.0063032618512088,0.649835277525494,0.1863977292231
56350,0.988134780182079,0.00629453843576151,0.650069458884029,0.186392996618044
56400,0.988159869934861,0.00628566584932193,0.650304646408846,0.186387205178266
56450,0.988184514530289,0.00627684652070965,0.65053861871968,0.186381418044433
56500,0.988208774667588,0.00626788117862231,0.650771479666813,0.186379764445249
56550,0.988232929834949,0.00625935041276148,0.651007524067018,0.186371474134998
56600,0.988257943351439,0.00625023372717364,0.651247038776662,0.18635910545795
56650,0.988281886343782,0.00624170662593411,0.651483045826545,0.18634920449216
56700,0.988306381066268,0.00623283937440617,0.651722544276423,0.186335223753433
56750,0.988330611501707,0.00622424162108985,0.651957508345775,0.186326922433194
56800,0.988355096106095,0.00621530447325994,0.652190149446012,0.186319947233006
56850,0.988379734789244,0.00620649631243466,0.652426680018765,0.186306882442933
56900,0.988403187084863,0.0061981220081556,0.652658721355183,0.186300690545368
56950,0.988428979314634,0.0061885632612561,0.652887518042573,0.186296779078985
57000,0.988453603151728,0.00617946925447225,0.653122602480493,0.186285291169106
57050,0.988477854249155,0.00617055240473112,0.653351867174264,0.186281987595987
57100,0.988502876854578,0.00616156107648378,0.653589115043622,0.186268304328693
57150,0.988527174990614,0.00615270136894012,0.653821466662192,0.186256903028434
57200,0.988551673562344,0.00614353924800546,0.654050865047687,0.186250887759028
57250,0.988575636399582,0.00613468952506003,0.654282421262991,0.186244230194617
57300,0.988599711854254,0.00612591875362945,0.654513168844976,0.186236373395162
57350,0.988624384102799,0.00611678799445508,0.654748561359539,0.186223957356847
57400,0.988648395038066,0.00610807237714272,0.654979254483137,0.186214116372837
57450,0.988672360091106,0.00609930457542944,0.655210815175486,0.186203131211516
57500,0.988697005553596,0.00609033664693982,0.655442174947905,0.186190477892879
57550,0.988721014582694,0.00608123791585255,0.655672779437272,0.186181551891002
57600,0.988745442906025,0.00607207865071855,0.655898401550088,0.186176686804988
57650,0.98876990994023,0.00606294048576529,0.656135421580324,0.186156728818556
57700,0.988793930438405,0.00605412276408555,0.656364169499953,0.186147111671526
57750,0.988818686544142,0.00604480315591183,0.656592233425875,0.186137750089554
57800,0.988842565387601,0.00603611243276278,0.656817656773321,0.186132219922298
57850,0.98886738001483,0.00602690381501444,0.657043874478444,0.186126575900486
57900,0.988890332749638,0.00601827392322055,0.657276750282242,0.186111907218229
57950,0.988914586666879,0.00600902077914097,0.657506583124101,0.186100278350812
58000,0.988939830342719,0.00599956363587664,0.657736704533521,0.186086597401321
58050,0.988964215155886,0.00599025154257104,0.657964691050235,0.186075450280095
58100,0.988988173193256,0.00598098186839925,0.658192972390982,0.186064274712954
58150,0.989012532356057,0.00597172359978794,0.65841993483832,0.186053405026105
58200,0.989036537441613,0.00596270517603341,0.658652487516782,0.186035916354695
58250,0.989060493647033,0.00595354137734008,0.658879069321188,0.186026490078506
58300,0.989084574332478,0.00594422853212998,0.659101030900938,0.186020136277302
58350,0.989108032690764,0.00593542554903116,0.65932605238915,0.186011195996915
58400,0.989131770942088,0.00592641104702899,0.659550833638188,0.186001456757635
58450,0.989155629010366,0.0059173829682949,0.659773376747838,0.185993524880063
58500,0.989179585946611,0.00590846998023259,0.660006108347306,0.185971037562064
58550,0.989202651936867,0.00589975138094655,0.660233026465304,0.185959432278946
58600,0.989225871818283,0.00589083386291815,0.660457965060999,0.185948546220227
58650,0.989248549172057,0.00588226861480543,0.660684669165689,0.185935582667255
58700,0.989271613874748,0.00587328936916128,0.660910598974571,0.185922751113075
58750,0.989294395032116,0.00586432652585099,0.661129721383952,0.185919216498202
58800,0.989317563900281,0.00585529169018669,0.661356534324921,0.185903586836273
58850,0.989341130631263,0.00584610353026741,0.661581938901152,0.18589029901866
58900,0.989363940707475,0.00583754747254093,0.661805087681053,0.185880012448352
58950,0.989386160338874,0.00582901731382878,0.662029798470749,0.18586652398069
59000,0.989409745846953,0.00581996844987997,0.662252884447015,0.185854883265806
59050,0.989432470336572,0.00581129742686897,0.6624743441735,0.185845048373171
59100,0.989455061439179,0.0058025543978191,0.662696209899037,0.185836616527128
59150,0.989478146528941,0.0057937039315667,0.662918489736019,0.185822574198998
59200,0.989500151598515,0.00578523309554387,0.663140231832946,0.185811060687374
59250,0.989522579474503,0.00577667971433549,0.663358786947191,0.185802103530491
59300,0.989544172356632,0.00576838732495158,0.663581034566527,0.185790013235176
59350,0.98956530674499,0.00576034457461326,0.663798776253393,0.185782096388433
59400,0.989586749712901,0.00575214525110971,0.664022938577346,0.185766096179202
59450,0.989608666799476,0.00574371829853267,0.664240237901281,0.185758629346785
59500,0.989630710266528,0.00573514812196507,0.664458823545653,0.185749913631165
59550,0.989652405515031,0.00572682109104515,0.664675039302565,0.185742782641086
59600,0.989674013558756,0.00571832325922059,0.664890401923473,0.185734694918738
59650,0.989694860507672,0.00571046760607536,0.665108850769165,0.185724288489559
59700,0.989715466103875,0.00570267931603102,0.665326897197593,0.185714446693481
59750,0.989736492754858,0.00569451037356358,0.665544737114612,0.185704180893188
59800,0.989757689893218,0.0056862165900275,0.665766990378212,0.185687527949663
59850,0.989778771885254,0.00567815553235858,0.665982457623137,0.185679143228231
59900,0.989799472024558,0.00566999815103135,0.666204335273187,0.185661417771193
59950,0.989820637221412,0.005661855895256,0.666422856714937,0.185649295991426
60000,0.989841722968591,0.00565362853442737,0.666645028670361,0.185631289659758
60050,0.989862812483674,0.00564537967863603,0.666862944505243,0.185617865634106
60100,0.989882983411554,0.00563756899490622,0.667080327877909,0.185604425367406
60150,0.989904076420334,0.00562915449521088,0.667299094051255,0.185589657451941
60200,0.989924226536808,0.00562137411597882,0.667516748295771,0.185576357636066
60250,0.989944368941729,0.00561352951835462,0.667733166750839,0.185563351351124
60300,0.989965256536961,0.00560542224273646,0.66794554370197,0.185554701610092
60350,0.989985086777342,0.00559782730455346,0.668160213215859,0.185542455293186
60400,0.990005652996992,0.00558993769273459,0.668382036941238,0.185523090551073
60450,0.990026093176548,0.00558219011484604,0.668594106856456,0.185514021308352
60500,0.990045969253203,0.00557453365715764,0.668810500756361,0.185499722275234
60550,0.990066118378005,0.00556638613237514,0.669029066372836,0.185483220390907
60600,0.990085792582892,0.00555884238520078,0.669243332766205,0.185470190504035
60650,0.990105917616727,0.00555104860280775,0.66945900186604,0.185455276393942
60700,0.990125450098878,0.00554346725322881,0.669676739818615,0.185436760323821
60750,0.990144559563746,0.00553600546671672,0.669890968487637,0.185424768127428
60800,0.990163298656487,0.0055289025099661,0.670106558983064,0.185410724226727
60850,0.990182769379664,0.00552109091466981,0.670318852579927,0.185397824030846
60900,0.990202864194842,0.00551313021786457,0.670530438745072,0.185387783126137
60950,0.990222118788734,0.0055055472800981,0.670743972391964,0.185373670730932
61000,0.990240686364346,0.00549861518368995,0.670958901021324,0.185357863467204
61050,0.990259299834888,0.00549142536244438,0.671168682829415,0.185346932029796
61100,0.990277821654013,0.00548423349673585,0.671382253967961,0.185331442638159
61150,0.990296956476387,0.00547683144375445,0.671597927127222,0.185312953209452
61200,0.99031509506912,0.00546986539341674,0.671813531094468,0.185294703342188
61250,0.990333751671107,0.00546245109090923,0.672030430507407,0.185273545043958
61300,0.990352651314425,0.00545500103609217,0.672242890911275,0.185258143703196
61350,0.990371293138849,0.0054476388581138,0.672452161773179,0.185246828325261
61400,0.990390490620666,0.00543995079670934,0.672662999657173,0.185234614903227
61450,0.990408975899566,0.0054324991011422,0.67287558267527,0.185217540299405
61500,0.990427755240926,0.0054251793319141,0.67309246940348,0.185195045454146
61550,0.990446139106945,0.00541804813936557,0.673302694060522,0.185180578344038
61600,0.990464181129016,0.00541096198217147,0.673512179983196,0.185164783031062
61650,0.990482699638379,0.00540384666959924,0.673721724160561,0.185149351931533
61700,0.990500883228434,0.00539687559735997,0.673932937536182,0.185132985740801
61750,0.990518264581241,0.00538987851238245,0.674148261006996,0.185112090419866
61800,0.99053642339829,0.00538269976643997,0.674353592743028,0.18510252735586
61850,0.990554232005403,0.0053754669833681,0.674563610196665,0.185086906509337
61900,0.990572178448601,0.00536839543367394,0.674775042433097,0.1850684835111
61950,0.99059030472475,0.00536108744723052,0.674984965418591,0.185051962042008
62000,0.99060764044959,0.00535429725301436,0.675194229497398,0.185036339333085
62050,0.990624909922006,0.00534749094180345,0.675401902918332,0.18502264250316
62100,0.990642537146667,0.00534042902044405,0.675613059460798,0.185004365442157
62150,0.990659895079483,0.00533345162409337,0.675818011140156,0.184993023064932
62200,0.990677670258229,0.00532634854516171,0.6760282810992,0.184974740067421
62250,0.990694925169587,0.00531951929978023,0.676234685773075,0.184960920658647
62300,0.99071257506348,0.00531265981874407,0.67644044837792,0.184947909915517
62350,0.990729592125295,0.00530623603085721,0.676644730297042,0.184936224058854
62400,0.990746167950628,0.00529980348256733,0.676849003136379,0.18492335402616
62450,0.990763561787225,0.00529263914452281,0.677053556193435,0.184909705998279
62500,0.99078007125431,0.00528618499991134,0.677260470436698,0.184891270440595
62550,0.990796994743749,0.00527950760927394,0.677465960770657,0.184876470728555
62600,0.990814173676664,0.00527283031623385,0.677673928382662,0.184858038814763
62650,0.990831016412512,0.00526614491129086,0.67788156227204,0.184840751042554
62700,0.990847672950434,0.00525943586880643,0.678085890714878,0.18482707336168
62750,0.990864471902502,0.00525254058924454,0.678289950153997,0.184814295494399
62800,0.990881122195309,0.00524585450121394,0.678498151972434,0.184793441846975
62850,0.990898133449746,0.00523904120110606,0.67870330941185,0.184778901440312
62900,0.990915373703644,0.0052321935313004,0.678911329936678,0.184759485092864
62950,0.990932392657092,0.00522531499997416,0.679120852874296,0.184736313270581
63000,0.990948581793075,0.00521882883026733,0.679331281163169,0.184712892552477
63050,0.990964942170057,0.00521218938776483,0.679534581384134,0.184697966363895
63100,0.990980756807235,0.00520585182238636,0.679736835350632,0.18468196506269
63150,0.990996629391054,0.00519948066757166,0.679937035380022,0.184668335411511
63200,0.991013206157283,0.00519269780063542,0.680145049488411,0.18464503213396
63250,0.991030009501308,0.00518587933072069,0.680348779691623,0.184626836032531
63300,0.991046482010397,0.00517915742611257,0.680554382156248,0.184607638043377
63350,0.991062204755573,0.00517281907546924,0.680758178551553,0.184589123547366
63400,0.991078849138444,0.00516607655174116,0.68095743347973,0.18457648432974
63450,0.991094881410061,0.00515951510848119,0.681157225532596,0.184562601958524
63500,0.991111003321976,0.0051528663296388,0.681357699351937,0.184549664589611
63550,0.991126865388478,0.00514656135542291,0.681555196844843,0.184539299484852
63600,0.991143221406339,0.00513997506809735,0.681757873983191,0.184522987591075
63650,0.991159157850536,0.00513366371352283,0.681963341037138,0.184501020513416
63700,0.991175664460018,0.00512698726147963,0.682161247730891,0.184489439932905
63750,0.991191190007295,0.00512067756838361,0.682366832008964,0.184466501224908
63800,0.991207041355509,0.00511424770958428,0.682571753144955,0.184444974044782
63850,0.991222686805663,0.00510789587353765,0.682774363882564,0.184425872109006
63900,0.991238801432611,0.00510121327416106,0.682974167485252,0.184408863092371
63950,0.991254979462343,0.00509449197772566,0.683175855170264,0.184389791421127
64000,0.991271188547481,0.0050878540292809,0.683380587518072,0.184365268568052
64050,0.991286945806161,0.00508147964176226,0.683581802407714,0.184345528778329
64100,0.991302416484587,0.00507540354430309,0.683782244347936,0.184327653921618
64150,0.991318076265757,0.00506877464133803,0.683980337779462,0.184313191170326
64200,0.991334489391393,0.00506199481575201,0.684182213147257,0.184292351383858
64250,0.991349807785616,0.0050557416438015,0.684384725119428,0.184269852996276
64300,0.991365522768802,0.00504912243027926,0.68458862874772,0.184245159580057
64350,0.991380886107474,0.00504272334580713,0.684785917627214,0.184229861999468
64400,0.991396277109628,0.00503637388297585,0.684989054920238,0.184206693824169
64450,0.991411360348941,0.00503024829858517,0.685184165668375,0.184193698060345
64500,0.991427197265322,0.00502377578627594,0.685382438108571,0.184174395538558
64550,0.991442385951763,0.0050174184509496,0.685581917843618,0.18415376087826
64600,0.991457780243131,0.00501091238017759,0.685778758187058,0.184136947226586
64650,0.991473499080182,0.00500446519553989,0.685981622523731,0.184110614309399
64700,0.991489874405035,0.0049978491790619,0.686182486717872,0.184087540827714
64750,0.991505026692442,0.00499158827434484,0.686381137018084,0.184066945670393
64800,0.991520178585383,0.00498523232445874,0.686579378495074,0.184047228333912
64850,0.991535866073168,0.00497858748969666,0.686774907463253,0.184031199481248
64900,0.991551283184806,0.00497238737708075,0.686972967860903,0.184010409892967
64950,0.991566281125295,0.00496614469058277,0.687169905993715,0.183992900394416
65000,0.991580927212791,0.00496016141990167,0.687364728748951,0.1839755601065
65050,0.991596217740401,0.00495379505552997,0.68755525065275,0.183965083394517
65100,0.991611535179173,0.00494757147551177,0.687750178645657,0.183947234317365
65150,0.991626658514813,0.00494136536579008,0.687945354205014,0.183928987193675
65200,0.991641709269298,0.00493516151987531,0.688138712173412,0.183913257995606
65250,0.991656830774879,0.0049288053590797,0.688333795449918,0.183894482358178
65300,0.99167127867209,0.00492285801486443,0.688535068088488,0.18386731612351
65350,0.991686067875699,0.00491660514119048,0.688729975069583,0.183848140721461
65400,0.99170088738291,0.0049102746853655,0.688928592749284,0.183824096764238
65450,0.991715479972409,0.00490423595795945,0.689126347745264,0.183802096067357
65500,0.991730085307754,0.00489799693958817,0.689318344247657,0.183785792177996
65550,0.991744865266331,0.00489168472333082,0.689515106876342,0.18376549915666
65600,0.991760147749174,0.00488530435052249,0.689714838194129,0.183738341500093
65650,0.991774963534073,0.00487916936426079,0.689910151192067,0.183717193915111
65700,0.99178965348428,0.00487310392498062,0.690103141808788,0.183699861834792
65750,0.991804653791794,0.00486696003241847,0.690299426094022,0.183676818829587
65800,0.991819252924385,0.00486079071070792,0.690492406368937,0.183657566253913
65850,0.991834531448074,0.00485417040147183,0.690681262718595,0.183643997084653
65900,0.991848845739883,0.00484822113193587,0.690871370937119,0.183626175629568
65950,0.991863454179716,0.00484212310176997,0.691061235161266,0.183609831111578
66000,0.991878500221381,0.00483578710032601,0.691256354549367,0.183586933264583
66050,0.991893225352674,0.00482962881775384,0.691447967064234,0.183566972608549
66100,0.991907761152361,0.00482349071502569,0.691645229494013,0.183538819005446
66150,0.991922633297738,0.00481736376744008,0.691832873600476,0.183524094049827
66200,0.991937173221422,0.00481121517046129,0.692027035512961,0.183502278177928
66250,0.991951461831645,0.00480510514686729,0.692219337150594,0.183480305452095
66300,0.991965719570659,0.00479904715017524,0.692414790640549,0.183455505895822
66350,0.991980778511062,0.00479256954742107,0.69260738155275,0.183433961330357
66400,0.991995576660436,0.00478625166567292,0.692795973350692,0.183417446487205
66450,0.99200974404974,0.0047802137820203,0.692989140199887,0.183395054301945
66500,0.992024175960134,0.00477406321448679,0.693179032567662,0.183376172717684
66550,0.992038877123053,0.00476770923920448,0.693366147999477,0.183360019464586
66600,0.992053402031551,0.00476161088194256,0.693557365584265,0.183338441267234
66650,0.992067380986671,0.00475564966817875,0.693748105301959,0.183314523067102
66700,0.992081505941691,0.00474953303326745,0.69394058333378,0.183290393487183
66750,0.992095850030037,0.0047432987540404,0.69412837741251,0.183273085448807
66800,0.99210961630811,0.00473747960740179,0.694318821984213,0.183252714531414
66850,0.992124074886421,0.00473137766498505,0.694510038002924,0.183228973473144
66900,0.99213803424052,0.00472546898754501,0.694700863674513,0.183206909918133
66950,0.992152521609894,0.00471930514435047,0.694883719347589,0.183193488754529
67000,0.992166782597112,0.00471319981550311,0.695074353048025,0.183171355242639
67050,0.992180722310093,0.00470721522113335,0.695264821233211,0.183146557140373
67100,0.992194550993471,0.00470128977962004,0.695448347374857,0.1831321642299
67150,0.992208623223047,0.00469526279162252,0.695637167484107,0.183109826617769
67200,0.992222879384455,0.00468902705601912,0.695827830420518,0.18308563091654
67250,0.992236737653028,0.00468316260899838,0.696013099711138,0.183066868728022
67300,0.992250480723059,0.00467708469900304,0.696200195626162,0.183045527004837
67350,0.992264518229676,0.00467105564260966,0.696389261355799,0.183021756670904
67400,0.992278176273904,0.0046651351773029,0.696579377339837,0.182996904737343
67450,0.992292152386367,0.00465908573214278,0.696766102926592,0.182977291050738
67500,0.99230621156927,0.00465307160000506,0.69695513369971,0.182953569140104
67550,0.992319640868298,0.00464716727578413,0.697138043654509,0.182937774479761
67600,0.992332985372365,0.00464145964794168,0.697322098238777,0.182918669837056
67650,0.99234623718768,0.00463574547585495,0.697510159906693,0.182893974073337
67700,0.992359926480944,0.00462970163715807,0.697696523092855,0.182871372506168
67750,0.99237386765282,0.00462368962642097,0.697881156752834,0.18285089661027
67800,0.992387255416299,0.00461769009268898,0.698066849176245,0.182828818033885
67850,0.99240086143671,0.00461171321016147,0.698251172789818,0.182808909985526
67900,0.992414360337444,0.00460575949139852,0.69843934756874,0.182783379732606
67950,0.992427830683093,0.00459981542492742,0.698623485352876,0.182763588324301
68000,0.992441470257641,0.00459380786835437,0.698809337241276,0.182740548580057
68050,0.992454837403121,0.00458812719371789,0.698995852444319,0.182714578860331
68100,0.992468560839443,0.0045821167876011,0.699182235042432,0.182689632337694
68150,0.992482405112799,0.00457615028352198,0.699370980702154,0.182661840930391
68200,0.992496472377802,0.00456996980622226,0.699558623852154,0.182636432824193
68250,0.992509699146595,0.00456423515067038,0.699741632144416,0.18261592657443
68300,0.992522582098546,0.00455854694483186,0.699924329132669,0.182595723608454
68350,0.99253568565728,0.00455265026549268,0.700101940077121,0.182582208949351
68400,0.992549533720102,0.00454635940928653,0.700282834968416,0.182563304886474
68450,0.992561930669426,0.00454113111639443,0.700467821308917,0.182539703478473
68500,0.992575115870779,0.00453525102666449,0.700655599169242,0.182511628702089
68550,0.992587832720348,0.00452960535866872,0.70083730543536,0.182492131416647
68600,0.992600741075769,0.00452382812933877,0.701019663001581,0.182469935265819
68650,0.992613684404845,0.00451802582314811,0.701202907529994,0.182446327460715
68700,0.992626433010306,0.00451237729792199,0.701385017535459,0.182424170846133
68750,0.992639651826903,0.00450658516311788,0.701568285485477,0.182401553150102
68800,0.992653075888675,0.0045005681967521,0.701754359113299,0.18237282416665
68850,0.992666117700886,0.00449457134198119,0.701935129899949,0.182352142374401
68900,0.992678753495209,0.00448894120473953,0.70212037988853,0.18232508386711
68950,0.992691894270931,0.00448298268635509,0.702301482447044,0.182303716693865
69000,0.992704469799011,0.00447732918485631,0.702479451216866,0.182286630428026
69050,0.992717448155618,0.00447160574825611,0.702664457943274,0.182260308737781
69100,0.992730595396458,0.00446583472588091,0.702844521147216,0.182237933037656
69150,0.992743558595803,0.00446005869375742,0.703027721942262,0.182212453398464
69200,0.992756471446276,0.0044542947048236,0.703207879389047,0.18218906818736
69250,0.992769468135448,0.00444848360731303,0.70339012583805,0.182164267274767
69300,0.992782634286401,0.00444255011489756,0.703570799808907,0.182140194554441
69350,0.992795894783421,0.00443666125558874,0.703755433450164,0.182111614901292
69400,0.992808802147637,0.00443093242783592,0.703936066808104,0.182088918924227
69450,0.99282152867803,0.00442519149086401,0.704116937026849,0.182066420481581
69500,0.992834618221481,0.00441924845630116,0.704296571642022,0.182043867972292
69550,0.992846959386004,0.00441374859207089,0.704474607155983,0.182022467398349
69600,0.992859858972962,0.00440790380395933,0.704652033615787,0.182001915303855
69650,0.992872403119054,0.00440225337756823,0.704831661923429,0.181978062577026
69700,0.992885142752248,0.00439666644171378,0.705013131928934,0.181953037381358
69750,0.992898461931567,0.00439068860537467,0.705189870272682,0.181932618940316
69800,0.992911173631829,0.00438488968717542,0.705369247178395,0.181909694449507
69850,0.992924005869889,0.00437900918302959,0.705551102798691,0.181881012048276
69900,0.992936653860646,0.00437348775776342,0.705733260275988,0.181852729982227
69950,0.992948597168282,0.00436809936543926,0.7059093597032,0.181832227324221
70000,0.99296124894124,0.00436230094787769,0.706086195171623,0.181809671785689
70050,0.992973779167563,0.00435658960979789,0.706261718209162,0.181789513076501
70100,0.992985885579196,0.00435121554678583,0.70643792278544,0.181769262717042
70150,0.992998456367032,0.00434547975391057,0.70661707705075,0.18174395761621
70200,0.993010983333533,0.00433977652295193,0.706795245517589,0.181719719134237
70250,0.993022745685124,0.00433442725503631,0.706974137357008,0.181693503345094
70300,0.993035467453336,0.00432861292054272,0.707151969216215,0.181668513342368
70350,0.993047438643245,0.00432316095283513,0.707331342371101,0.181641386846006
70400,0.993060042371142,0.00431739482308581,0.707506340463407,0.181621073756007
70450,0.993072043920987,0.00431204797267709,0.707683293658494,0.181596800198661
70500,0.993084551386743,0.00430651440266884,0.707856976728215,0.181575879109918
70550,0.993097065163706,0.00430078871260558,0.708033077561652,0.181552095248966
70600,0.993109660145256,0.00429490430100399,0.708211178781062,0.181525024103559
70650,0.993121215127426,0.00428966963208683,0.708384834875892,0.181503463077641
70700,0.993133510894207,0.00428387683791623,0.708561753144422,0.181477208322102
70750,0.993145420613326,0.00427864944134722,0.70874140876923,0.181446609318353
70800,0.993158016804612,0.00427302538610729,0.708920700524548,0.181418285868955
70850,0.993170240595177,0.00426727410749812,0.709095728603645,0.181393149796883
70900,0.993182396739317,0.00426166437322145,0.709272130641042,0.181366998909907
70950,0.993194215593194,0.00425619966672955,0.709452390778258,0.181337159706689
71000,0.993206586623433,0.00425052918139451,0.709624612166707,0.181315029874493
71050,0.993218150701108,0.00424538023410241,0.709798254335056,0.181292647430977
71100,0.993229883962114,0.00424005540417656,0.709969096716012,0.181272342329823
71150,0.993241536203075,0.0042346054661833,0.710146735888198,0.181242139626075
71200,0.993253188945668,0.00422930904472773,0.710322097492854,0.181214773624023
71250,0.993265241328289,0.0042236573925535,0.710499696250096,0.181185520409761
71300,0.993276743720827,0.0042183252250473,0.710673433190057,0.18116008795039
71350,0.993287994171346,0.00421311509822072,0.710847965240881,0.181134417350773
71400,0.993299705274869,0.00420779221948667,0.71102130988512,0.181109649518435
71450,0.993311476757045,0.00420234658294406,0.711190373631941,0.18108907773004
71500,0.993323312246865,0.00419709925922351,0.71136519368571,0.181062390422417
71550,0.993334963204169,0.00419175788191528,0.711535434067415,0.181041289784639
71600,0.993346175191712,0.00418650467379756,0.711705211087412,0.18101936048257
71650,0.993358098087212,0.00418090323944366,0.7118804724979,0.180990147925017
71700,0.993369611096146,0.00417553645198619,0.712052945251209,0.180963552711585
71750,0.993381185515162,0.00417026944774012,0.712222913910986,0.180940792669368
71800,0.993392657460902,0.00416504719632114,0.712393670890189,0.180917597007083
71850,0.993404137248717,0.0041596848465793,0.712567335256855,0.180889825232717
71900,0.993416210629182,0.00415386214697679,0.7127439590334,0.18085790580223
71950,0.993428302940917,0.00414824819137068,0.712917382832402,0.180830072575183
72000,0.993440004298594,0.00414278881866186,0.713089227311388,0.180804239573062
72050,0.993451429625999,0.00413743724753059,0.713262732127908,0.180776075655286
72100,0.993462746023656,0.00413220846094791,0.713429850850883,0.180755801423732
72150,0.993474204604137,0.00412704098694308,0.713601235857711,0.180732107462477
72200,0.993485449190059,0.00412175755340378,0.713768897125445,0.180711202133759
72250,0.99349674924747,0.00411658213962581,0.713941216978027,0.180682769477659
72300,0.993508863008038,0.00411087585871715,0.714113543785367,0.180655543160702
72350,0.993520187623612,0.00410550177031082,0.714281547466287,0.180632580345357
72400,0.993531895206064,0.00410010026735741,0.714451651391309,0.180606601777669
72450,0.993543573913739,0.00409457879485983,0.714618302750911,0.180584735443211
72500,0.993555147147662,0.00408910667888402,0.714787564762839,0.180559953759601
72550,0.993566452944836,0.00408380449768665,0.714957695216477,0.180533114740386
72600,0.993577639681928,0.00407867239171261,0.715127504323978,0.180507147223359
72650,0.993588904212138,0.00407339243310563,0.715299527347124,0.180478606213459
72700,0.993599971297335,0.00406827526218245,0.715470558105431,0.180449039095076
72750,0.993611662652023,0.00406284996833328,0.7156436964296,0.180417357141517
72800,0.993623009039416,0.00405749784001251,0.715814218961874,0.180390333140336
72850,0.993634339846761,0.00405223383705466,0.715980404020455,0.180365977415591
72900,0.993645516047229,0.00404702812060134,0.716148791263898,0.18034091500609
72950,0.993656050889639,0.00404210118751198,0.716314203160378,0.180319368502502
73000,0.993667380144029,0.00403685889092205,0.716484977441583,0.180289872224871
73050,0.993678335056135,0.00403177958907968,0.716653439736402,0.18026415804891
73100,0.99368923107555,0.00402671310336751,0.716819484184161,0.180238716907507
73150,0.993699921292701,0.00402184818476293,0.716987729413643,0.180211891217572
73200,0.993711215071456,0.00401635184388014,0.71715583933891,0.180186002512135
73250,0.993722320462421,0.00401110540078275,0.717325466412599,0.180156776801692
73300,0.993733357809594,0.00400584293861334,0.71749560033157,0.180127028872296
73350,0.993744289869412,0.00400048080134004,0.717662937092235,0.180101732835359
73400,0.993755194651478,0.00399522050819968,0.717827297851168,0.180078883964288
73450,0.993766397265458,0.00398975448085652,0.71799326571601,0.180053987641824
73500,0.993777906914555,0.00398420980955325,0.718165629943927,0.180021435679904
73550,0.993788781753423,0.00397906262171875,0.718329211113688,0.179999716037199
73600,0.993799606415304,0.00397382104714666,0.718495500542846,0.179973549377911
73650,0.993810682488703,0.00396853387418927,0.718662829715598,0.179946580634956
73700,0.993821709248971,0.00396328566853226,0.718827997564218,0.179921261486227
73750,0.993832486128345,0.00395813630337709,0.71899815537086,0.1798886899504
73800,0.993843578986899,0.0039527466714766,0.719165594663661,0.179859638144619
73850,0.993854135279888,0.00394776111425921,0.71933381415522,0.179829714554019
73900,0.993864479844747,0.00394286707534311,0.71950186910923,0.179799872078242
73950,0.993875081213456,0.00393770954099313,0.719668989030777,0.179769794763699
74000,0.993885629829965,0.00393263108735523,0.719832764464294,0.179743441192079
74050,0.993896151042736,0.00392767948284476,0.719998481395304,0.179716094990137
74100,0.993906568039333,0.00392276142241485,0.720160927247241,0.179690540974604
74150,0.993916426614026,0.0039180199854926,0.720329248570409,0.179659516591297
74200,0.993926820964736,0.00391310526075202,0.720497498651133,0.179627163963925
74250,0.993937534503338,0.00390792579152092,0.720663014612685,0.179597955008947
74300,0.993947950542187,0.0039029028425107,0.720826657694109,0.179571565145323
74350,0.993957775316107,0.00389827642546261,0.720991595336804,0.179544107704193
74400,0.993968008893602,0.00389342694089267,0.721157720745351,0.179514544950024
74450,0.993978487263345,0.00388831395030932,0.721318369913065,0.179492603255841
74500,0.993989358050373,0.00388308079859361,0.721480493707059,0.179467358459994
74550,0.994000287832266,0.00387785093181988,0.721647018115893,0.179436153476828
74600,0.994011090001758,0.00387255219529545,0.721808737236795,0.179410594665151
74650,0.994021623194442,0.00386741627971207,0.721969055271063,0.179388530858399
74700,0.994032119983734,0.00386226719056492,0.722129752319593,0.179365616340303
74750,0.994041955224657,0.00385771236311229,0.722292278307558,0.179340249222801
74800,0.994052790094073,0.00385251466938373,0.722455203548582,0.179312510368275
74850,0.994063615598207,0.00384728338540024,0.722621371194247,0.179281169962597
74900,0.994073346409988,0.00384253496141267,0.722784203575962,0.179252282793864
74950,0.994083617496248,0.00383761955415951,0.722950208849056,0.179219634677601
75000,0.994093776335482,0.00383282920166972,0.723113866974996,0.179190099224778
75050,0.994103530275139,0.00382820043109197,0.723273611701505,0.17916509310911
75100,0.994113907710469,0.00382312699410269,0.723437797067216,0.179134255733732
75150,0.994123834987618,0.00381841580410374,0.723595374024727,0.179113164207076
75200,0.994134020256149,0.00381333392517598,0.723760086524401,0.179081547077784
75250,0.994144417219857,0.00380810053937294,0.723918925857278,0.179057344661733
75300,0.994154442929774,0.00380315870773088,0.72408501481514,0.179022753316875
75350,0.994164353289762,0.00379851423886172,0.724251609410744,0.17898870900448
75400,0.994174125242307,0.00379389432273027,0.724407797594287,0.178968163317561
75450,0.994184003135214,0.00378902267039159,0.724571532278425,0.178937657223281
75500,0.994193709553146,0.003784335260194,0.724733042072765,0.178908148860437
75550,0.994203764816915,0.00377946759175406,0.724899297959339,0.178873662090241
75600,0.99421354141721,0.00377464415406957,0.725058974220058,0.178847363985658
75650,0.994223251395207,0.00376976562455335,0.725217846518798,0.178821736333497
75700,0.994232798210124,0.00376532397791481,0.725375403213837,0.178797119631005
75750,0.994241896035927,0.00376091063903721,0.725532873452012,0.178771196860242
75800,0.994251752525496,0.003756075435327,0.725691327463379,0.178745032058884
75850,0.994261197275072,0.00375151435450141,0.725852399289591,0.178714245173062
75900,0.994271013100939,0.003746640611892,0.726010885230238,0.178686742848538
75950,0.994280946721763,0.00374170744145559,0.726167734243035,0.178660952386623
76000,0.994290799740278,0.00373687214925288,0.726331286724232,0.178628564064681
76050,0.994300506530073,0.00373207088827413,0.72649137300614,0.178599365703248
76100,0.994310143142249,0.00372732503610762,0.726649070134471,0.178571825100244
76150,0.994319541666142,0.00372277685415259,0.726807339484575,0.178546340405873
76200,0.994329497778466,0.00371791245103863,0.726971600398117,0.178511495591667
76250,0.994338939505846,0.00371327444213089,0.727131190800179,0.178481848860409
76300,0.994348229413987,0.00370864919825657,0.727292973855436,0.178449696724468
76350,0.994358012780232,0.00370390890812599,0.727454412579331,0.17841721813795
76400,0.994367054739461,0.00369959137150771,0.727612444139122,0.178388154884063
76450,0.99437652211152,0.00369489820181659,0.72776962489933,0.178362320575925
76500,0.994385699639073,0.00369030047072374,0.727928083533714,0.17833342715783
76550,0.994395224632733,0.00368574873063812,0.728083722510753,0.17830843586848
76600,0.994404609270661,0.00368096026921965,0.728240135111254,0.178281152185493
76650,0.994413387452491,0.00367672583903384,0.728400118184364,0.178248923417293
76700,0.994422560664353,0.00367230607977923,0.728554050278381,0.17822615986689
76750,0.994431661674388,0.00366790741674969,0.72871241683146,0.178196076590868
76800,0.994440971381104,0.00366347628125587,0.728873083533356,0.178163263195439
76850,0.994450620984156,0.00365866088436075,0.729028259294303,0.178136856135245
76900,0.994459606127682,0.00365419396554168,0.729185783761365,0.178107275406696
76950,0.994468990530607,0.00364972458737108,0.729344266017742,0.178076932175177
77000,0.994477627033727,0.00364556837901003,0.729503493367712,0.178044376883089
77050,0.994486679510767,0.00364104133578382,0.729657269355308,0.178019737766661
77100,0.994495931302136,0.00363653953055976,0.729814297593663,0.177989376038541
77150,0.994505163784012,0.00363191524568802,0.729972448322253,0.17795742445659
77200,0.994514106511487,0.0036276009545227,0.730130076275809,0.177927388203246
77250,0.99452308675565,0.00362330149199405,0.730290972430651,0.177891781888533
77300,0.99453208382967,0.00361889900753249,0.730447585095536,0.177862111014542
77350,0.994541448416364,0.00361427216119333,0.730604508495596,0.177830421242081
77400,0.994550589820611,0.00360963476062598,0.730758589335345,0.177802716640134
77450,0.994559458944458,0.00360530030368312,0.730914432342803,0.177773289707999
77500,0.994568592776277,0.0036008696238727,0.731070834594503,0.177743152418379
77550,0.994577613047218,0.00359641469032656,0.731226991605517,0.17771166544712
77600,0.994586845729099,0.00359184466624584,0.731383188881091,0.177682601279948
77650,0.994595823053874,0.00358734467130291,0.731542429421794,0.177649013987816
77700,0.994604354933446,0.00358320223814866,0.73170088253654,0.177614875165905
77750,0.994613463145739,0.00357869809882878,0.731855439103992,0.177586611860239
77800,0.994621785831048,0.00357457532526303,0.732008262109561,0.177560324913319
77850,0.994630531491971,0.00357032865536698,0.732162663149012,0.177531304403701
77900,0.994639078629059,0.00356606089500817,0.732317864305344,0.177500631102222
77950,0.994647898095212,0.00356165300337597,0.732473411915748,0.177469740889063
78000,0.994656146445025,0.00355755308397725,0.732629427833466,0.177437024768859
78050,0.994664638694092,0.00355329357793583,0.732782635361984,0.177409362943424
78100,0.994673340421911,0.0035490031391689,0.732936044571565,0.177381749668075
78150,0.994681757260954,0.0035448495994772,0.733089391663687,0.177351852141538
78200,0.994690591990135,0.00354054908884794,0.733246551816318,0.177316513200087
78250,0.994698845027858,0.0035365395433387,0.733397760872866,0.177287435577564
78300,0.994707306798173,0.00353230445338655,0.733556307582432,0.177250527939905
78350,0.994715935072314,0.0035278797302726,0.733708428071645,0.177221939826767
78400,0.994724346154908,0.00352359692445668,0.733858449175192,0.177196251685514
78450,0.994733031195189,0.00351913009361743,0.734011611270216,0.177165631577694
78500,0.994741257503383,0.00351502520363162,0.734167277956502,0.177130830616313
78550,0.994749632105302,0.00351086347677079,0.734320384713614,0.177099280833174
78600,0.994758224190748,0.00350648970670598,0.734472019870302,0.177070559586314
78650,0.99476675194921,0.00350227938114294,0.734627314675437,0.177037668152803
78700,0.994775234906469,0.00349805627562992,0.734785086080707,0.177001177847917
78750,0.994784250083352,0.00349357003939799,0.734937768026567,0.176970599467852
78800,0.994792269366449,0.00348951195399205,0.735090720151282,0.176940296050803
78850,0.994800334447975,0.00348551874008926,0.73524361424504,0.176907748145154
78900,0.99480871009396,0.00348124515540413,0.735395591501473,0.176876287631801
78950,0.994817236877195,0.00347697308827825,0.735549236706917,0.176844238689972
79000,0.994825355059274,0.00347284339693858,0.735699714657879,0.17681612954136
79050,0.994833528124815,0.00346878534926199,0.735852207015253,0.176785258936118
79100,0.994841984857781,0.00346442423869847,0.736002697764281,0.176756070988524
79150,0.994850111793273,0.00346030564350004,0.736153652870235,0.176727687299408
79200,0.99485845723082,0.00345603935834708,0.736304960205988,0.176695540158736
79250,0.994866814293287,0.0034517679743967,0.736457855428281,0.176661613145804
79300,0.994875113627895,0.00344756871337092,0.736607995507681,0.176632131980556
79350,0.994883540921755,0.00344320249564751,0.736762060003568,0.176597189809133
79400,0.994891490473225,0.00343922991811812,0.736916945384925,0.176561712994101
79450,0.994899589153523,0.00343512121946139,0.737066478401623,0.176532026603551
79500,0.994908358527767,0.0034305584722172,0.737220115437175,0.176496607855491
79550,0.994915999837879,0.00342680422292197,0.737374342699256,0.17646049802418
79600,0.994923901221663,0.0034228009728771,0.737524353376723,0.1764293995846
79650,0.994932116536694,0.00341858158685672,0.737676899714585,0.176395218196712
79700,0.994939990701786,0.00341455469340738,0.737830100415657,0.176360194263282
79750,0.994947881884605,0.00341066314753411,0.737979618303407,0.176328006500326
79800,0.994955747347275,0.00340654924691496,0.738133141133454,0.176291513555841
79850,0.9949636779591,0.00340250033919202,0.738281062937673,0.176263317462851
79900,0.994972564704994,0.00339808501659519,0.738431790469413,0.176228667860253
79950,0.994980411416834,0.00339413082174889,0.7385801391852,0.176198562792137
80000,0.994988487542004,0.0033900818750566,0.738728317305819,0.176167406314264
80050,0.994996487191111,0.0033860238390548,0.738876847200777,0.176137408497107
80100,0.995004400782678,0.00338192208578275,0.73903126281796,0.176098581463851
80150,0.995012527261657,0.00337766990261497,0.73917701805093,0.176072191729566
80200,0.995020734969879,0.00337349164950188,0.739321623369631,0.17604600706451
80250,0.99502865956201,0.00336931569738566,0.739470290765782,0.176014494574037
80300,0.995037099072382,0.00336480337556727,0.739619575757348,0.175981725310286
80350,0.995045588249642,0.00336039928839409,0.739766120759289,0.175953768826996
80400,0.9950536827054,0.00335623118305277,0.739916581996709,0.175919966245285
80450,0.995061675482064,0.00335209510323159,0.740065976986872,0.175886763115426
80500,0.995069539973315,0.00334820498850121,0.740211045355259,0.175859095412554
80550,0.995077208041292,0.00334424171801673,0.740360366961178,0.175826057163314
80600,0.995085055498557,0.00334017749104935,0.740507028683323,0.175795600181238
80650,0.995092941746769,0.00333605966104266,0.74065103418203,0.175768610659379
80700,0.995100534126318,0.00333218465917635,0.740798499704758,0.175736208855871
80750,0.995108621874235,0.00332811379878085,0.740942751156973,0.175708414215595
80800,0.995116575220244,0.00332404722211125,0.741088595461003,0.175678453634352
80850,0.995124028506633,0.00332027526779224,0.741234888838207,0.175646403774137
80900,0.995132041352522,0.00331605079449763,0.741386921902448,0.175607619327557
80950,0.99513993783348,0.00331196183836919,0.741533448561988,0.175573826325247
81000,0.995147423251808,0.00330817501077628,0.741684190920254,0.175536670826573
81050,0.995155277215892,0.00330410461784424,0.741832719715782,0.175503087690693
81100,0.995163086458113,0.00330021947848467,0.741979045381202,0.175469604879019
81150,0.995170544966778,0.00329637540948735,0.742123995944491,0.175439004680934
81200,0.995178216941653,0.00329241634767214,0.742269797857015,0.175405850300706
81250,0.995185764748317,0.00328852013177145,0.7424174178137,0.175372123566026
81300,0.99519407653203,0.00328431603532165,0.742562757615731,0.175341378912812
81350,0.995201533532148,0.00328059598477529,0.742709878827003,0.175307571058911
81400,0.995209320584644,0.00327661972726416,0.742857334239051,0.17527289434583
81450,0.995217036096485,0.00327268194772518,0.742999988486181,0.175245176722797
81500,0.995224148483955,0.00326894118433186,0.74314587191421,0.175212778852536
81550,0.995231967325572,0.00326485265129615,0.743291585772974,0.175180325112099
81600,0.99523990861555,0.00326064447463548,0.74343801168756,0.175146775830819
81650,0.995247435972592,0.00325673908201143,0.743584155683535,0.175113624861238
81700,0.995254497094325,0.0032530804948511,0.743728909359734,0.175083296783315
81750,0.995262182548619,0.00324922638927879,0.743873528524915,0.175053323249494
81800,0.995269580209817,0.00324542430607135,0.744016837509948,0.175023468319161
81850,0.995276935210207,0.00324155644788638,0.744162493758653,0.174989242080964
81900,0.995284210128324,0.00323788345853863,0.744305625100247,0.174959175251733
81950,0.99529158245484,0.00323399314019889,0.744447896912345,0.174929385051457
82000,0.995298926982836,0.00323020493267219,0.744592142520612,0.174897799525487
82050,0.995306658897327,0.00322613286833112,0.744738246671132,0.17486300025111
82100,0.995313933986239,0.00322232324903326,0.7448808069062,0.174833231398647
82150,0.995321478707226,0.00321835597364536,0.745022520023747,0.174803894711077
82200,0.995329472108654,0.00321407055187982,0.745165700902599,0.174772859415366
82250,0.995337456479585,0.00321001480818256,0.745306070774325,0.174745306321104
82300,0.995344709712888,0.00320614625078441,0.745446733485161,0.174717381789775
82350,0.995352402069339,0.00320199571484882,0.745592899396347,0.174682599141337
82400,0.995360083188852,0.00319783696845886,0.745735893707708,0.174649548160035
82450,0.995367374677168,0.00319402756090759,0.745875036668125,0.174622779528111
82500,0.995374575827251,0.00319031558099481,0.746014651646427,0.174595214667883
82550,0.995382053037341,0.00318645935924791,0.746161452983597,0.174557852884874
82600,0.995389462069652,0.00318247537832699,0.746302877226536,0.174528207594386
82650,0.995397124796218,0.00317838630728381,0.746450001317582,0.174491438291095
82700,0.995404744475211,0.00317440394904945,0.746587841480522,0.174465527268365
82750,0.995412107184818,0.00317050776537456,0.746731113808812,0.174432743013429
82800,0.995419409404096,0.00316664210410164,0.74687103461787,0.174404272626448
82850,0.995426757112423,0.00316272085113823,0.74701501140335,0.17436901693565
82900,0.995433879692752,0.00315896664755476,0.747155898282146,0.174335731346818
82950,0.995440956084305,0.00315524149698769,0.747295591934394,0.174307162539059
83000,0.995448169781183,0.00315144023786672,0.747435183852052,0.174277541517022
83050,0.995455643980643,0.00314756589459693,0.747577948252074,0.174243581530615
83100,0.995462978925796,0.00314379693220493,0.747717103488045,0.174215862305959
83150,0.995470480182589,0.00313978641711509,0.747859340393552,0.174182978716142
83200,0.995478057008791,0.00313567967349186,0.748002289936897,0.17414758121923
83250,0.995485149067468,0.00313198054370307,0.748145677231376,0.174113511750875
83300,0.995492490059418,0.0031280813267695,0.748288715537341,0.174079010794262
83350,0.995499666214138,0.00312422938688558,0.74842944183237,0.174046231982348
83400,0.995506700024845,0.00312045896997663,0.748571807729663,0.174011127617995
83450,0.995513859711622,0.0031166999395714,0.748718488905967,0.173969375918
83500,0.995521362935574,0.00311280949573191,0.74886060280478,0.173935193301549
83550,0.995528896905331,0.00310872095906747,0.749000864555128,0.173903488798899
83600,0.995536288849654,0.00310468540949602,0.749143799606364,0.173867501898503
83650,0.995543230910694,0.00310096525700454,0.749282493169385,0.173836289562615
83700,0.995549873427323,0.00309757391073487,0.749422898605671,0.173803219556045
83750,0.995556846822136,0.00309405628121449,0.749561658887936,0.173771260827931
83800,0.995563810100834,0.00309049194865175,0.749703283926211,0.173736694730704
83850,0.995571001214256,0.00308658222822179,0.749845622737704,0.173699621077701
83900,0.995577854793747,0.00308294687183467,0.74998855147277,0.17366201124441
83950,0.995584818202471,0.0030791250152537,0.750126523927905,0.173631335240298
84000,0.995591641262164,0.00307551055777319,0.750269620297975,0.17359308218414
84050,0.995598885278181,0.00307168303322528,0.750410888286237,0.173557208073375
84100,0.995606125808668,0.003067798503493,0.750549640281202,0.173526263421753
84150,0.995613191686164,0.00306398766113174,0.750691958547636,0.173489018798084
84200,0.995620336502875,0.00306024546411089,0.750833615083884,0.173450227689458
84250,0.995627069587746,0.00305660962934005,0.750976820401219,0.173411222256096
84300,0.995634512548686,0.00305264547527874,0.751119256205911,0.173373625526332
84350,0.995641380195896,0.00304877522397093,0.751258004323714,0.173339965412432
84400,0.995648567123437,0.00304489684710477,0.751392539144715,0.173311709669793
84450,0.995655552868058,0.00304102433840202,0.751527808859585,0.173284411059048
84500,0.995663137284226,0.00303692604396828,0.751664250470283,0.173255243878685
84550,0.99567041906876,0.00303302980703706,0.75180163980637,0.173223791972226
84600,0.995677594908531,0.00302895888075339,0.751939990511482,0.17319268206975
84650,0.995684685864353,0.0030250310791785,0.752076914631713,0.173160818107622
84700,0.995691251036384,0.00302155330425653,0.752212119200969,0.173131370579182
84750,0.995697731563578,0.00301806026059972,0.75234969611766,0.173099454163724
84800,0.995704247489489,0.00301469707819298,0.752485356502667,0.173069499280258
84850,0.995710912914824,0.00301108182194274,0.75262803000858,0.173029230562832
84900,0.995717515201097,0.00300762392274746,0.752766264742367,0.172994792709188
84950,0.995724435977253,0.00300394797865478,0.75290338836425,0.172961798428102
85000,0.995731193257167,0.00300028884904965,0.753041123452634,0.172927572695189
85050,0.995737982641886,0.0029964902079132,0.753178298810787,0.17289367158339
85100,0.995744796158431,0.00299275486831157,0.753313952465845,0.172862261633854
85150,0.995751560513646,0.00298910950523678,0.753456840762609,0.172819290371025
85200,0.995758406680377,0.00298526323689615,0.753592714503707,0.172786184364845
85250,0.995764877694007,0.00298176377783385,0.753731912805547,0.172749740187752
85300,0.995771488032897,0.00297818272117844,0.753868943457135,0.172714745519791
85350,0.995778395349456,0.00297436476721248,0.754008244302241,0.172676663438944
85400,0.995785215766896,0.00297067838863392,0.754143452976815,0.172645093536187
85450,0.995791727511016,0.00296707923633829,0.754280401685043,0.172611912815534
85500,0.995798434426635,0.00296342658154301,0.75441741023938,0.172577710457526
85550,0.995805533909603,0.00295968032856114,0.754557149407581,0.172539006720275
85600,0.995812208313806,0.00295620506219888,0.754692995842306,0.172507306267551
85650,0.995818868440711,0.00295255347758032,0.754830242865161,0.172471610490108
85700,0.995825290743657,0.00294912193132928,0.754962454016005,0.172442573575105
85750,0.995831819125419,0.00294553596533709,0.755101406405014,0.172404812794573
85800,0.995838683626014,0.00294167997735076,0.755237208413845,0.172371259309175
85850,0.995845173444986,0.0029381088362957,0.755373805765606,0.172335276255846
85900,0.995851719493329,0.00293452695200508,0.755510985193519,0.172298825223028
85950,0.995858769382987,0.00293072429503976,0.755646091591984,0.172264333787627
86000,0.995865063150759,0.00292745561941386,0.755781222678388,0.172230681932823
86050,0.995871234402753,0.00292403613465143,0.75591710248021,0.172194515039799
86100,0.995877592544049,0.00292059731279305,0.756052858438029,0.17215933617019
86150,0.995884272426859,0.00291695357656535,0.756186118129767,0.172127538219004
86200,0.995890618471238,0.00291349378793913,0.756327053250897,0.172085258149102
86250,0.995896913901333,0.00291003065922617,0.756463437386105,0.172048191583014
86300,0.995903415625939,0.00290636186922483,0.756600881009574,0.172011040416206
86350,0.99590981381879,0.00290289600540515,0.756734082972464,0.171978497964297
86400,0.99591576857836,0.00289964248735059,0.756870584689186,0.171943376450647
86450,0.995922474732857,0.00289590308146816,0.757008197709648,0.17190471813161
86500,0.995929256601941,0.00289215711543641,0.757143303633444,0.17187070354859
86550,0.995935474278087,0.00288875939362491,0.757276661387709,0.171837239764886
86600,0.995942065581178,0.00288515183778243,0.757410786064813,0.171801691174891
86650,0.995948087150553,0.00288177935122125,0.757547183499239,0.17176416344576
86700,0.995954211338494,0.0028785880802107,0.757688528607822,0.171720096096965
86750,0.995960172710744,0.00287540545994922,0.757821742622101,0.171686117504912
86800,0.995966193282558,0.00287210568186257,0.757952174411524,0.171655231325771
86850,0.995972194661585,0.0028688668779195,0.758086830466349,0.171619745037507
86900,0.9959787291149,0.0028652898708975,0.758222703826828,0.171581895880906
86950,0.995984992680899,0.00286176771234589,0.75835862680633,0.171544739654459
87000,0.995990927256291,0.00285848398731774,0.758494600125709,0.171506973880455
87050,0.995997427268753,0.00285494659886433,0.758625111170093,0.171475968349154
87100,0.996003599817069,0.00285156285687934,0.75875370768713,0.171447409379051
87150,0.99601022685341,0.00284775735242487,0.758885803147602,0.17141333608514
87200,0.996016445286321,0.00284431557392902,0.759014709955429,0.171385609501987
87250,0.996022686886612,0.00284083449495446,0.759148794273143,0.171350687196098
87300,0.996028781030101,0.00283743833550446,0.759279494658574,0.171318350875707
87350,0.996034852662066,0.00283416890903627,0.75941246733224,0.17128375966393
87400,0.996041016726638,0.00283084099306315,0.759544087206092,0.171251329601787
87450,0.996047318974406,0.00282737180085382,0.759676058323589,0.171216203285798
87500,0.996053686130622,0.00282383262127539,0.759807295808718,0.171182469706885
87550,0.996059921429755,0.00282015023402788,0.759942290805058,0.171143620352626
87600,0.996065944655504,0.00281684294752467,0.760074291343345,0.171108770558814
87650,0.996071709153183,0.00281363731541866,0.76020339055067,0.171077051029108
87700,0.996077776289517,0.00281021644135435,0.76033228401641,0.171046656638014
87750,0.996083524413713,0.00280710194392111,0.760467465982615,0.171006838912761
87800,0.99608985565172,0.00280356467130881,0.760599607247139,0.170970942205346
87850,0.996096097294867,0.00280025312649407,0.760731512584662,0.170936092304078
87900,0.996102005064684,0.00279695040536437,0.760864898518212,0.170898031575125
87950,0.996107930119696,0.00279370848835492,0.760995234974157,0.170864992521088
88000,0.996114658069421,0.00278987929542923,0.761124200171607,0.170832753106204
88050,0.996120695324728,0.00278659338402527,0.761253959787744,0.170799370861454
88100,0.996127130915214,0.00278301849045233,0.761384860470457,0.170764314023981
88150,0.996133404448036,0.00277958486513044,0.761519829210329,0.17072410187572
88200,0.996139112767057,0.00277643137450171,0.761652702936814,0.17068624036681
88250,0.996144801773552,0.00277328868461596,0.761780953770501,0.170653240641505
88300,0.996150584312402,0.0027700998694999,0.761914377718375,0.170614669026003
88350,0.99615643860569,0.00276687479678056,0.762042944929718,0.170583021066475
88400,0.996162160484014,0.00276382718622924,0.762177016648052,0.170542799212222
88450,0.996168398700847,0.00276042030610539,0.762310888374006,0.17050296778036
88500,0.996174224825774,0.00275730101739077,0.762438261543139,0.170473583654985
88550,0.996180088958331,0.00275403778899712,0.762570059050539,0.170435284586849
88600,0.996186064281509,0.00275082934997432,0.762703791084906,0.170394746162638
88650,0.996191997813585,0.00274744233733277,0.76283632585332,0.170355624022707
88700,0.996197995084185,0.00274396461533058,0.762968244855663,0.170318539532427
88750,0.99620412078425,0.00274056116960753,0.763105874248896,0.170270896163577
88800,0.996210310366362,0.00273699773648811,0.76323862512241,0.170231212776031
88850,0.996216512131402,0.00273356152682452,0.763375219062697,0.170186798429697
88900,0.996222235272063,0.00273031989813534,0.76350833754599,0.170147088590275
88950,0.996227899010204,0.0027270323694263,0.763638926933248,0.170110955538265
89000,0.996233889491251,0.00272364073039273,0.763770747080662,0.170072202226821
89050,0.996239705875668,0.00272038576517496,0.763897013712871,0.170041111481075
89100,0.996245243113504,0.00271727361202588,0.764025658839509,0.170005476354121
89150,0.996251015861818,0.00271403316483449,0.764160212391928,0.169962838860931
89200,0.996256967371919,0.00271065969252475,0.764290656732325,0.16992566929235
89250,0.996262627841783,0.00270735377932067,0.764416199649924,0.16989402065636
89300,0.996268884350831,0.00270383870870288,0.764544089028362,0.169859059203469
89350,0.996274510193612,0.00270066402161015,0.764671067258972,0.16982667422359
89400,0.996280378134705,0.00269733878715839,0.764801109730406,0.16979004732627
89450,0.996286169549342,0.00269407896058685,0.764931959344773,0.169752174559623
89500,0.996292012715048,0.00269075763308473,0.765063748850301,0.169712220959445
89550,0.996297369585272,0.00268780021751342,0.765190882172389,0.169676893431619
89600,0.996303148698189,0.00268453558446695,0.765320989376257,0.169639365900475
89650,0.99630855950289,0.00268151711542067,0.765446290903053,0.169605543085842
89700,0.996314251957681,0.00267830854608238,0.765572754951249,0.169573324308279
89750,0.996319348393498,0.0026754855673999,0.765701725128143,0.169537339918631
89800,0.99632491758821,0.00267232245114961,0.765827763710496,0.169503605314541
89850,0.996330452459547,0.00266919036148264,0.765956612594354,0.169465345066114
89900,0.996336024564779,0.00266605090910236,0.766083940735687,0.169428954012992
89950,0.996341913124057,0.00266283825336614,0.766213298812971,0.169392277133874
90000,0.996347536157247,0.00265977547830641,0.766340966004888,0.169356746766582
90050,0.996352898793502,0.00265675720361317,0.766469111153391,0.169320220256104
90100,0.996358853473474,0.00265343962566497,0.766596099226589,0.169284122804109
90150,0.996364385409472,0.00265030241622496,0.766726828294897,0.169242935247739
90200,0.996369699423777,0.00264730678640708,0.766853664702506,0.16920676736939
90250,0.996375065664719,0.00264417755801326,0.766982708206954,0.16916873873643
90300,0.996380297596438,0.00264104075645056,0.767109200413508,0.169134403667644
90350,0.996385932628758,0.00263803953819572,0.767239229956888,0.169093895899704
90400,0.996391641387939,0.00263480048837806,0.767365702551173,0.169057301940231
90450,0.996396959144456,0.0026319110482735,0.767491250674152,0.169022542560724
90500,0.99640228533182,0.00262883064764925,0.767617995308475,0.168986474065034
90550,0.996407874344397,0.00262572905450607,0.767742160162739,0.168953789097792
90600,0.996413222380399,0.00262276560531771,0.767868101392993,0.168917226153623
90650,0.996418483436007,0.0026197818706527,0.767993133695893,0.168882923437928
90700,0.996423355584914,0.00261698715157193,0.768118567597813,0.168845730047498
90750,0.99642863689821,0.00261401717535771,0.768242090320631,0.168812949202419
90800,0.996433950582913,0.00261099224366771,0.768368189093329,0.168778328527618
90850,0.996439239407617,0.00260800486865643,0.768496432544846,0.168738548101247
90900,0.996444284430815,0.00260512687537659,0.768623585258171,0.16870143507383
90950,0.996449371848515,0.00260228139055337,0.768747881805823,0.168668370706269
91000,0.996454227886916,0.00259970345694865,0.768872786653791,0.1686332209256
91050,0.996459382677568,0.00259676855922597,0.769002112749232,0.168591744318694
91100,0.99646504914621,0.00259361455694837,0.769129081122347,0.16855425011186
91150,0.996470375413403,0.00259051525171593,0.769251797927258,0.1685222166866
91200,0.996475637755184,0.00258752530307468,0.769376278518274,0.168486894093362
91250,0.996480799173648,0.00258457784171574,0.769504159087095,0.168446551880074
91300,0.99648571100514,0.00258190616857075,0.769628033517096,0.168412321576878
91350,0.996490657875163,0.00257907937273458,0.76975551256456,0.168372496778967
91400,0.996495416295254,0.00257642976867889,0.769880589178602,0.168336237500745
91450,0.996500079882052,0.0025738490638748,0.770003153394152,0.168301629021958
91500,0.9965052540869,0.0025709442524455,0.770129803655944,0.168261598015022
91550,0.996510866907618,0.00256761946262768,0.77025428192378,0.168225900169951
91600,0.99651568175981,0.00256479932986776,0.770377116044347,0.168193166421319
91650,0.996520686318555,0.00256195222404291,0.770501596958787,0.168156750061131
91700,0.996525788385754,0.00255898578832037,0.770628547600358,0.168117486638835
91750,0.996530580753663,0.00255629874299445,0.770753892892118,0.168079720939751
91800,0.996535886740473,0.00255322043442167,0.770879565525527,0.168041513088751
91850,0.996540428682154,0.00255069844623524,0.77100451513323,0.168003235030958
91900,0.996545366146592,0.00254782654068161,0.771126605621175,0.167969623906595
91950,0.996550165843114,0.00254505453770958,0.771250148007576,0.167932727441856
92000,0.996554834905166,0.00254240660464129,0.771372132153784,0.167899774730606
92050,0.996559243475811,0.0025399546539921,0.771499544089407,0.167858369544091
92100,0.996564175451147,0.0025371627489108,0.771619515822152,0.167826430387876
92150,0.996568969594215,0.00253451493374406,0.771742200839433,0.167791541370911
92200,0.996573749127749,0.00253181165853825,0.771864532408581,0.167755931225283
92250,0.996578546321799,0.00252902610760561,0.771991777100477,0.167714173902816
92300,0.996583211036388,0.00252635744592417,0.7721156763434,0.167677403957365
92350,0.996588406971309,0.0025234027551581,0.772238418569353,0.167641536409752
92400,0.996593186085089,0.00252075122162709,0.772360255428546,0.167607946534472
92450,0.996598182858309,0.00251778914854627,0.772490185545152,0.167562258664205
92500,0.996602838381577,0.00251513166801279,0.772615033138153,0.167523785079455
92550,0.996607404150501,0.00251254485262383,0.772736814975609,0.167489063364518
92600,0.996612157746512,0.00250985789008423,0.77285713246758,0.167456433940001
92650,0.996616956497661,0.00250701659690064,0.772979563500806,0.167418851657271
92700,0.996621534799022,0.00250439913274344,0.773105802332995,0.167375799089234
92750,0.996626068918283,0.00250177472433345,0.773230648720911,0.167335766607432
92800,0.996631029555291,0.00249900309158884,0.773355922826007,0.167294320486425
92850,0.996635470378621,0.00249646380058511,0.773478761724611,0.167257275911373
92900,0.996640146092621,0.00249378575465174,0.77360310972124,0.167216808909265
92950,0.996644812134544,0.00249111876732267,0.773722752714705,0.16718539627597
93000,0.996649235167977,0.00248865128765419,0.773840416010638,0.167154760138823
93050,0.996653803267884,0.00248611712064142,0.773960565478988,0.167121019202754
93100,0.996658346717558,0.00248351547947031,0.77408447591692,0.167081232299215
93150,0.996662596464113,0.00248118830541089,0.774213111902366,0.167035452832465
93200,0.996667285661729,0.00247856736747201,0.774335975281652,0.166995305719288
93250,0.996671854503112,0.00247601678003675,0.774459385522192,0.166955778138839
93300,0.996676184874081,0.00247354828288916,0.774579943540348,0.166919355258777
93350,0.996680633476734,0.00247097212057642,0.77470139037541,0.166881347355644
93400,0.996685115858841,0.00246846345338995,0.774824358919069,0.166842138783268
93450,0.996689366262423,0.00246603149871191,0.774946123620624,0.166803755950573
93500,0.996693837440796,0.00246346007971859,0.775061647295169,0.166775321293576
93550,0.996698208187938,0.00246099341387147,0.775183428542276,0.166737469026594
93600,0.996702750772078,0.00245839208786651,0.775304789212942,0.166700905096829
93650,0.996707195658842,0.00245577407239792,0.775424317891538,0.166666718570136
93700,0.996711317107351,0.00245333401551313,0.775546631495084,0.166629288719777
93750,0.996715488388958,0.00245090423829694,0.775672216627196,0.166585264237453
93800,0.99671969402841,0.00244857772345813,0.775794445864395,0.166545430930217
93850,0.996723746532695,0.0024463011563766,0.775914653655494,0.1665084995633
93900,0.996728225419558,0.00244374336980832,0.776038864671349,0.166466013052296
93950,0.996732328439813,0.0024414876290558,0.776158421302764,0.16642928846172
94000,0.996736819843505,0.00243886918372761,0.77627718321773,0.166394276221713
94050,0.996741163106165,0.00243635722063774,0.776400387099891,0.166353241462655
94100,0.996745777814059,0.00243363352818207,0.776517770280799,0.166319180993565
94150,0.996749850688378,0.00243140296208021,0.776636816640719,0.166283881451634
94200,0.996753943160835,0.00242901751854159,0.776756640121135,0.166247246774182
94250,0.996758100159375,0.00242662503854557,0.776872672281799,0.16621541619715
94300,0.996762213583656,0.00242426149241085,0.776994902793817,0.166175413197619
94350,0.996766597387997,0.00242177406862437,0.777114250385095,0.166138617012219
94400,0.996770991055197,0.00241925116033017,0.777234963447347,0.166099406243033
94450,0.996775340696973,0.00241668252845713,0.777353191856036,0.166063477779816
94500,0.996779305116859,0.00241437925224151,0.777475598916071,0.166021497763141
94550,0.996783295219587,0.00241208919684512,0.777596829897033,0.165982341988428
94600,0.996787403593091,0.00240978793637398,0.777718175144771,0.165942968452004
94650,0.996791652877428,0.00240733550259241,0.77784177850963,0.165900789048996
94700,0.996795858534504,0.00240502312278643,0.777959816871113,0.165865189866318
94750,0.996799978428479,0.00240261612941473,0.778084938599838,0.165818967656131
94800,0.996804025948083,0.00240027275145283,0.778201910683549,0.165784541470624
94850,0.996808506375748,0.00239782564923247,0.778322268130536,0.165745012897588
94900,0.996812349166896,0.00239565136804165,0.778441882742345,0.165706715102679
94950,0.996816566972891,0.00239321736467364,0.778559446982077,0.165671592510221
95000,0.996821022814047,0.00239063280550385,0.778676620053015,0.165635611162144
95050,0.996825237173145,0.00238820996111704,0.778796425901996,0.165595440686756
95100,0.996829089439801,0.00238603784344254,0.778914722987455,0.165560287554168
95150,0.99683328917999,0.00238358053829069,0.779032833520264,0.165523667020769
95200,0.996837360342495,0.00238129300287252,0.779149244983382,0.165489612592084
95250,0.996841457425793,0.00237883160009386,0.779267833265632,0.165451347223535
95300,0.996845680065081,0.00237631183480911,0.779385020076063,0.165416823969555
95350,0.996849478045181,0.00237414991274791,0.77950866562338,0.16537187165361
95400,0.996853420846877,0.00237191002482343,0.77962714782445,0.165334082247149
95450,0.996857736762036,0.00236936997190558,0.779749259950613,0.165290507152842
95500,0.996861736702556,0.00236711982669512,0.779867576106325,0.16525256160863
95550,0.996865336666613,0.00236500843540907,0.779987553284138,0.165211579131902
95600,0.996869477528125,0.0023625614072667,0.780107133333759,0.165170602715869
95650,0.996873564804947,0.00236018702991286,0.780225431614339,0.165131361475271
95700,0.996877753273261,0.00235770736546201,0.780341421501585,0.165095846938628
95750,0.996881605259835,0.00235548528129414,0.780458653497342,0.165059733021378
95800,0.996885686100878,0.00235307466430074,0.780575866659263,0.165022850637437
95850,0.996889940700211,0.00235062848938036,0.780692063272495,0.164988130111946
95900,0.996894257526319,0.00234813988190803,0.780805806129097,0.164955408756962
95950,0.996898395252807,0.00234568756417704,0.780921050434263,0.164920486290787
96000,0.996902455327626,0.00234323348123395,0.781036712997007,0.164883911878037
96050,0.996906452166235,0.00234091584930864,0.781153878385569,0.16484732393588
96100,0.996910561375803,0.00233857684333382,0.7812730115137,0.164806770237887
96150,0.996914667084853,0.00233617628266248,0.781392362224114,0.164764764290463
96200,0.996918742665217,0.00233379912462588,0.781510604009166,0.164724626755148
96250,0.996922685867378,0.00233146958767239,0.781625303209424,0.164689610706389
96300,0.996926847929261,0.00232905999945222,0.781738916956788,0.164655518596465
96350,0.99693089710668,0.00232670858173254,0.781854943564031,0.164618233599016
96400,0.996934871704971,0.00232432964225287,0.781972084242248,0.164579545585398
96450,0.996938860048689,0.00232193391814657,0.782090355349634,0.164537324302884
96500,0.996943019641551,0.00231952810748909,0.782207636155566,0.164497650901212
96550,0.996947316567504,0.00231689991095711,0.782324465579312,0.164460136265398
96600,0.996951247117977,0.00231455198208519,0.782441775640677,0.164420778209657
96650,0.996955167897479,0.00231227825142306,0.782558788166539,0.164381824443711
96700,0.996959294047615,0.00230974166094993,0.78267577097394,0.164341707743544
96750,0.996963364142879,0.00230729777983375,0.782790434950591,0.164304850698531
96800,0.996967528459776,0.00230474473694108,0.782902290180732,0.164272145018354
96850,0.996971713079402,0.00230222511853763,0.783020922837709,0.164231035120442
96900,0.996975670585556,0.00229989091259287,0.783135338423716,0.164194192963338
96950,0.996979860185708,0.00229754662488431,0.783252404268587,0.164153944107626
97000,0.996983638166253,0.00229529951474949,0.783368772460319,0.164114660990289
97050,0.996987377437114,0.00229306631840459,0.783486823133513,0.16407235735815
97100,0.996991240153496,0.00229071510143744,0.783604618795174,0.164031006604049
97150,0.99699501794724,0.00228846505531967,0.783723395460829,0.163987217414162
97200,0.996999396936984,0.00228581476085909,0.783836759193935,0.163951529466587
97250,0.997003394774107,0.00228345495764042,0.783951839496109,0.163912724731706
97300,0.997007457055307,0.00228104504248289,0.784063601507156,0.163878708073913
97350,0.997011323391668,0.00227878909811895,0.784182769486697,0.163833499667759
97400,0.99701506177131,0.00227658628357802,0.78430028006021,0.163793140926296
97450,0.997019058403254,0.00227432632672423,0.784416576028283,0.163753249885919
97500,0.997023293385412,0.00227182023175109,0.784535600936378,0.163709164080481
97550,0.997027091187722,0.00226967393165133,0.78464893417394,0.163672315930843
97600,0.997030628615159,0.00226764481867474,0.784765552467389,0.163629528696867
97650,0.997034282295106,0.00226554027084171,0.784880851453551,0.163590097691007
97700,0.997038179363545,0.00226330881468387,0.784994705169761,0.163551601774503
97750,0.997041942926282,0.00226104624378086,0.785107896996518,0.163514825016316
97800,0.997045808611291,0.00225872670722156,0.785222336614914,0.163477325677203
97850,0.997049594360145,0.00225653080456044,0.785337112100953,0.163438389157353
97900,0.997053304124921,0.00225443172698565,0.785453951703836,0.163395617457776
97950,0.997057118876079,0.00225210443184233,0.785570266667465,0.163352782199268
98000,0.997061060600822,0.00224977260993048,0.785683852635287,0.163314895161619
98050,0.997064950437362,0.00224744857390348,0.785795001765248,0.163281191683608
98100,0.997068841540752,0.00224520076250849,0.78590688182976,0.163244448520254
98150,0.997072418304121,0.00224309236573408,0.78601991255713,0.16320649859416
98200,0.997076326181278,0.00224070794630268,0.786136865896087,0.163162987120035
98250,0.997080101131992,0.00223850853530281,0.786251790197101,0.163122515311083
98300,0.997083836189094,0.00223629588089825,0.786368807189402,0.16307960585057
98350,0.99708763836644,0.00223403064193668,0.786479769793445,0.163044023678642
98400,0.997091332055616,0.00223189902596276,0.786593375036738,0.163004429986822
98450,0.997095145658664,0.00222970824283978,0.786709013409137,0.162963499506418
98500,0.997098798703135,0.00222753829123498,0.786824778911238,0.162921155264223
98550,0.99710240373363,0.00222532610451849,0.786938232708114,0.162881919347702
98600,0.997106159237092,0.0022231348192177,0.787052498549479,0.162842811913637
98650,0.997109846698001,0.00222093573539362,0.787161821877608,0.162809421727152
98700,0.997113484669524,0.00221878972083906,0.78727624391267,0.162769364218698
98750,0.997117099604257,0.00221661939557176,0.787386306708802,0.162735175439931
98800,0.997120880246875,0.00221436629516919,0.787498961024322,0.162696241082286
98850,0.997124633860283,0.00221213700698274,0.787609467630312,0.162660407344142
98900,0.997128515557362,0.00220981455613867,0.787723075188727,0.16262132489639
98950,0.997132286580085,0.00220748659449084,0.787833619222704,0.162585590917907
99000,0.997136067346612,0.00220525114907995,0.787944895717116,0.162548801014905
99050,0.997139589369323,0.00220314906927893,0.788053758294687,0.16251441942574
99100,0.997143025897659,0.00220106621188774,0.788166365599086,0.162473856475088
99150,0.997146701786543,0.00219884472172531,0.788280552701367,0.162431925056023
99200,0.997150356388487,0.00219665702982121,0.788391521708736,0.162394189231569
99250,0.997154129292284,0.002194464261186,0.78850775652424,0.162348662830967
99300,0.997158132764525,0.00219188227890321,0.78861547808211,0.162315317847973
99350,0.997161870425416,0.00218956453158351,0.788730887293759,0.162271801454111
99400,0.997165549617913,0.00218738719336158,0.788846416728032,0.162227412293064
99450,0.997169088839296,0.00218525267137937,0.788962130159219,0.162182848999099
99500,0.997172941810869,0.00218291026495122,0.789074704122721,0.162142089590933
99550,0.997176339333352,0.00218086199187335,0.789184636158643,0.162107932425417
99600,0.997179704532784,0.00217880971793575,0.789297541370017,0.16206759862551
99650,0.997183114088487,0.00217671677550795,0.789407442341194,0.162030633180782
99700,0.997186820328767,0.00217451455493687,0.789519367906078,0.161989576120307
99750,0.997190479474018,0.00217227582832464,0.789629772576143,0.161953064297456
99800,0.997193857583451,0.00217025785545304,0.789742715783943,0.161912706590716
99850,0.997197683934546,0.00216793425053808,0.78985078752897,0.161878628142507
99900,0.997201340300709,0.00216564161349333,0.789964075257681,0.16183748124024
99950,0.997204914132407,0.00216354624304717,0.79007559373151,0.161797162562119
100000,0.997208434091613,0.00216145617022716,0.790186382820207,0.16175766423343
100050,0.997211988194415,0.0021593229788035,0.790295880959452,0.161721681947843
100100,0.997215290147929,0.00215729103751583,0.790404833704828,0.161684604324299
100150,0.997218675216,0.00215524040084351,0.790519596525504,0.161640332828033
100200,0.997222215777054,0.00215303153870822,0.790631826557697,0.161599177334891
100250,0.997225560741842,0.00215107344469597,0.790745363140691,0.161558107148314
100300,0.997229091414995,0.00214885937753719,0.79085952865567,0.161512782218606
100350,0.997232687694338,0.00214674226221063,0.790967380774258,0.16147750751053
100400,0.997236436624573,0.00214443621056129,0.791077903657727,0.161438077941923
100450,0.99724006309145,0.00214226641993834,0.791188453920372,0.161397784669771
100500,0.997243527079184,0.00214019583401588,0.791298326291046,0.161360239320535
100550,0.997246988846364,0.00213804822799751,0.791409459869902,0.161319409479779
100600,0.997250432778411,0.00213597149468227,0.791521401396418,0.161277793821221
100650,0.997254010973199,0.00213378633049095,0.791631953055162,0.161237808748532
100700,0.99725771060253,0.0021314513195972,0.79173905456361,0.161202834299927
100750,0.997261460223147,0.00212923088835006,0.79184882836232,0.161163973226385
100800,0.997265295326617,0.00212680237183181,0.791958918688278,0.161124758660567
100850,0.997269000469939,0.00212454224486426,0.792067259274929,0.16108803035776
100900,0.997272532467,0.00212238939985933,0.792179717964326,0.161045487474185
100950,0.997276032007438,0.00212022460823078,0.792287406223513,0.161008245962025
101000,0.997279621680921,0.00211808048886227,0.792396899098896,0.160968726048053
101050,0.997283168005008,0.00211589047274798,0.792505007606987,0.160930277239466
101100,0.997286669747484,0.00211372206251072,0.792611216164761,0.160895095014546
101150,0.997290222226704,0.00211148838808479,0.792719942790939,0.160855854636999
101200,0.997293734057079,0.00210935379272039,0.792829063436915,0.160816687965269
101250,0.997297137817572,0.00210728968809219,0.792938313045998,0.160776775243157
101300,0.9973007889667,0.0021050270610546,0.793047204553183,0.160736756743104
101350,0.997304262581897,0.00210285459814698,0.793155222813446,0.160698607488841
101400,0.99730764377543,0.00210075930343052,0.793261320506465,0.16066351002145
101450,0.99731121197333,0.00209862470148921,0.793369823000268,0.160623933522368
101500,0.997314651254368,0.00209658880687224,0.793477728193868,0.160586526306928
101550,0.997318522782505,0.00209427419883078,0.793585874717075,0.160547494296719
101600,0.99732206110402,0.0020920977137835,0.793696622755939,0.160505712730541
101650,0.997325781060644,0.00208982021377091,0.793803817447518,0.160469052191223
101700,0.997328981257029,0.00208784094304587,0.793910474783464,0.160431179986923
101750,0.997332598523335,0.00208569340917462,0.794018015716629,0.160392215566085
101800,0.997335900628333,0.00208377335559975,0.794125028584535,0.16035494035065
101850,0.997339266136579,0.00208160153024044,0.794232029526526,0.160318669145884
101900,0.997342842567913,0.00207942125209821,0.79434104193066,0.160279323606283
101950,0.997346079822032,0.00207750154132518,0.794451252011319,0.160235951111584
102000,0.997349908474953,0.00207508541283665,0.79456486828789,0.160188581062756
102050,0.997353518915676,0.00207282901478164,0.794674685177025,0.160147198840626
102100,0.997356977461817,0.00207065080335885,0.794789216284219,0.160097723621619
102150,0.997360280399101,0.00206874300994542,0.794895082508805,0.16006107773958
102200,0.997363740991245,0.00206653026074687,0.795007795410042,0.160013913551629
102250,0.997367179259126,0.00206444071147162,0.795118765482914,0.159971068558671
102300,0.997370849261315,0.00206213689097604,0.79522833305954,0.159927832517577
102350,0.997374603485649,0.00205982578015245,0.795343002154635,0.159879570371146
102400,0.997378133059088,0.00205763915169248,0.795447773057845,0.1598436470119
102450,0.997381550453717,0.00205553460268921,0.795553280335389,0.159805827943135
102500,0.997384748475193,0.00205354544009373,0.795658063036802,0.159770265090411
102550,0.997388156132853,0.00205145420006063,0.795769835865649,0.159724203302732
102600,0.997391644223503,0.00204934810523574,0.795875541082536,0.159687128935436
102650,0.997395209353691,0.00204713948699758,0.795982945230281,0.159647207314366
102700,0.997398428030839,0.00204512935872274,0.796087198184965,0.159613405946827
102750,0.997402010695482,0.00204282610943746,0.796193794053598,0.159574527763102
102800,0.99740567807109,0.00204051377174185,0.796300310255993,0.159536416945688
102850,0.997409273116175,0.00203824428009412,0.796405365562535,0.159499043476661
102900,0.997412695481931,0.00203600317552772,0.796513901440966,0.15945781700383
102950,0.997415839041118,0.00203403368149733,0.796621494106564,0.15941577648064
103000,0.997419271883765,0.00203185479058955,0.796727331914598,0.159377594194092
103050,0.997422537303312,0.00202980788857216,0.796835357693793,0.159335131286699
103100,0.997426113213646,0.00202760219847968,0.796939647111046,0.159297607843661
103150,0.997429613344259,0.00202541683201569,0.797048498662466,0.159254934887432
103200,0.997432791608246,0.00202337569416598,0.797156642156663,0.159211392588811
103250,0.997435779347972,0.00202157945829632,0.797264450015457,0.159169798126298
103300,0.997439118197874,0.00201947146587625,0.797372167456509,0.159127870472393
103350,0.997442807538939,0.00201719442406218,0.797482280433677,0.15908410137516
103400,0.99744635162165,0.00201500868999371,0.797588666532726,0.159044413064715
103450,0.99744983714946,0.00201281968196203,0.797702311576588,0.158994502194173
103500,0.997453098466476,0.00201074378885042,0.797808816310632,0.158954491090302
103550,0.997456718539823,0.00200836340780428,0.797917603727846,0.158909733771736
103600,0.997459933086146,0.00200630754723172,0.798024596367335,0.158868748443542
103650,0.997463346715319,0.00200413141863019,0.798131900838187,0.158827300959488
103700,0.99746681625343,0.00200187084178071,0.798235351004432,0.158790587700884
103750,0.997470105062885,0.00199989742108863,0.798342271394961,0.15874792098033
103800,0.997473440963949,0.00199773549042165,0.798448683125931,0.158707135796205
103850,0.99747675081,0.00199570033083374,0.798552260229347,0.158669937338035
103900,0.99748002387257,0.00199366143947096,0.798662254447477,0.158623755342978
103950,0.997483204585201,0.00199171317126577,0.798765743005856,0.158586617442767
104000,0.997486491967957,0.0019896523022016,0.79886950244481,0.158549065529813
104050,0.997489655329263,0.00198769678232489,0.798975761423252,0.158507084927725
104100,0.997492641137582,0.00198584631178843,0.799082600825453,0.158466467968335
104150,0.997495777112176,0.00198386108879046,0.7991852963844,0.158430367304711
104200,0.997499090844029,0.0019817129211068,0.799286887844893,0.158395445515382
104250,0.997502482577761,0.00197957057063122,0.799388828097894,0.15836076891675
104300,0.997505507658713,0.00197769214451177,0.799492538507504,0.158322008777098
104350,0.997508565867182,0.00197575412899055,0.799596558675232,0.158282491119282
104400,0.997511927736794,0.00197372003657152,0.799704913294854,0.158237947271235
104450,0.997515288585814,0.00197169048012857,0.799811088313209,0.158197216147209
104500,0.997518608233659,0.00196960194955234,0.799916596332753,0.158156852703598
104550,0.997521810129363,0.00196754692762969,0.800019748987732,0.158119190829375
104600,0.997524740462799,0.00196576993158253,0.800125341713629,0.158079821972375
104650,0.997527755950052,0.00196382566138351,0.800228882737084,0.158041931108529
104700,0.997531245876377,0.00196167365200889,0.800337374292801,0.157997111145706
104750,0.997534268411224,0.00195979146142122,0.80044507289518,0.157952124925342
104800,0.997537337410828,0.00195787550894517,0.800550521531245,0.157909686183821
104850,0.997540693903606,0.00195571194951048,0.800657564503765,0.157865110398106
104900,0.997543928264019,0.00195377579672877,0.800761526872685,0.157825018135884
104950,0.997547240101238,0.00195166760352757,0.800867128556217,0.157782511587576
105000,0.997550421691503,0.00194965091936663,0.80096924805853,0.157745980157121
105050,0.997553623678102,0.00194771527576613,0.801078397904675,0.15769859801729
105100,0.99755654891683,0.00194577834687423,0.80118217070738,0.1576586283332
105150,0.997559855208029,0.00194365203725456,0.801287521971556,0.157616763804487
105200,0.997563117191337,0.00194152403755856,0.801392564086015,0.157575708533299
105250,0.997566015257179,0.00193967882223116,0.801499630102032,0.157530844355398
105300,0.997569316711616,0.00193760150435057,0.801603700041529,0.15749098408584
105350,0.997572549761786,0.00193554669145752,0.801708940925505,0.157448215750558
105400,0.997575801458719,0.0019334473758044,0.80181150344093,0.157409178557208
105450,0.997578900015867,0.00193140437350139,0.80191481788855,0.157368502037069
105500,0.997581843099347,0.00192960422822857,0.802016755378026,0.157331062575063
105550,0.997585039295987,0.00192764713033846,0.802122412684164,0.157287982642745
105600,0.997587927467372,0.00192587908304918,0.802227406868998,0.157245234517908
105650,0.99759092998209,0.0019239310592496,0.80232934408154,0.157207096085055
105700,0.997594010768093,0.00192196248263574,0.802433342620736,0.157166285429798
105750,0.99759701753437,0.00192000708753962,0.802535151764009,0.157127260821373
105800,0.997599998620167,0.00191808962191041,0.802638213105471,0.157085808170322
105850,0.997602763545403,0.00191634980731266,0.802742298412836,0.157044776769957
105900,0.99760552094859,0.00191465926958751,0.802844675793413,0.157005346217231
105950,0.997608690211917,0.00191257092833132,0.80295360125923,0.156955997501444
106000,0.997611615641795,0.00191063824306194,0.803057587150707,0.156914373452019
106050,0.99761455460591,0.00190882869775138,0.803163931700954,0.156867890017326
106100,0.997617572266149,0.00190696013969256,0.803264957838336,0.156830842196117
106150,0.997620718729307,0.0019049465631076,0.803368426247536,0.156788837229202
106200,0.997623670019273,0.00190313716986618,0.803463222426625,0.156758558635193
106250,0.997626711251452,0.00190116697901859,0.803564943590853,0.156719336299899
106300,0.997629728476107,0.00189924054653263,0.803670630098144,0.156673598855412
106350,0.997632830464812,0.00189722362270692,0.803776284255259,0.156628707422082
106400,0.99763579181732,0.00189530388662721,0.803876354888191,0.156590632773477
106450,0.997638737309391,0.00189347710709184,0.803978537583407,0.156551483105317
106500,0.997641634463698,0.00189164997572396,0.80408029670304,0.156511539601934
106550,0.997644386598798,0.00188991296183007,0.804184399757757,0.156468710248912
106600,0.997647023925699,0.00188831234608452,0.804286936412759,0.156427764564865
106650,0.997650006446691,0.00188637798460326,0.804392004832414,0.156382347210203
106700,0.997653202502724,0.00188436429757589,0.804495611054463,0.156340444766252
106750,0.997656321161241,0.00188232676864836,0.804597676822627,0.156300754179679
106800,0.997659354629673,0.00188040841874566,0.804700739233824,0.156258483023203
106850,0.997662275819813,0.00187856662192752,0.804804345565201,0.156215811720073
106900,0.997665144824804,0.00187671989049609,0.804903972459164,0.156178565827795
106950,0.997668350455099,0.00187480676846447,0.80500591259202,0.15613788749165
107000,0.997671097875725,0.0018730928402186,0.805108963311146,0.156094995711489
107050,0.997674211618053,0.0018710572812465,0.80521271559079,0.156050057407307
107100,0.99767770088312,0.00186877795669451,0.805310920599969,0.156014700685328
107150,0.997680609647223,0.00186688821321703,0.805413037934264,0.155973351228181
107200,0.997683532066787,0.00186494483084,0.805519917934874,0.155925450109019
107250,0.99768609983261,0.00186332105221423,0.805625434956511,0.155878724005279
107300,0.997689132831896,0.00186133897725392,0.805726392066218,0.15583786056659
107350,0.997691907126164,0.00185953329614263,0.805832223542524,0.155789810227976
107400,0.997694890190003,0.00185764609525621,0.805935137146483,0.15574720906672
107450,0.997697986901027,0.00185565126914624,0.806033463704743,0.155710073695033
107500,0.997700707477396,0.00185386731321459,0.806135903268053,0.155667687334337
107550,0.997703784631739,0.0018518697238275,0.806238472924704,0.155624536251188
107600,0.997706686624743,0.0018500143432793,0.806337917146579,0.15558663517
107650,0.997709426876497,0.00184833963340042,0.806439502406791,0.155545797160543
107700,0.997712170958496,0.00184664313308656,0.806541882005053,0.155502778942002
107750,0.997715245907223,0.00184470197157433,0.806643338051238,0.155460724624278
107800,0.9977180712583,0.00184286981700923,0.806743232290819,0.155421867806163
107850,0.997720908894377,0.00184107114776351,0.806845422943902,0.15537982406011
107900,0.997723690537112,0.00183933008803665,0.806945710483554,0.155338972580586
107950,0.997726619107621,0.0018375068369814,0.8070466616956,0.155298514007559
108000,0.997729483272199,0.00183571924097386,0.807148836230455,0.155254468933163
108050,0.997732476246801,0.00183377844265631,0.807251505984151,0.155210778278132
108100,0.997734936761422,0.00183226928295547,0.807353132371394,0.155168197492454
108150,0.997737695147171,0.00183049068887159,0.807452439030272,0.155128091365167
108200,0.997740475362895,0.00182867093267685,0.807553545165908,0.155086353754761
108250,0.997743472337671,0.00182675094823475,0.807654609607842,0.155043659619656
108300,0.997746197430662,0.00182507227537473,0.807752109525551,0.155006143803148
108350,0.997749001035817,0.00182325793981746,0.807855992872445,0.154960239144988
108400,0.997751567075952,0.00182164552054782,0.807958047549995,0.15491584164206
108450,0.99775433768256,0.00181981120933055,0.808055422530131,0.15487816610831
108500,0.997757118013984,0.00181799649667804,0.808158247078197,0.154831825776169
108550,0.997759795984181,0.00181620388807399,0.808255616642416,0.154795331381806
108600,0.997762571524921,0.00181439818913514,0.808356552921685,0.154753495443542
108650,0.997765255879984,0.00181258784871804,0.808456474071755,0.154713401533439
108700,0.997767792396648,0.00181097798837832,0.808555540938802,0.154673790716775
108750,0.997770573013459,0.00180918609162476,0.808654860597064,0.154633480020161
108800,0.997773273912397,0.00180744789165701,0.808754937152081,0.154591342562284
108850,0.997776120701286,0.00180565140790622,0.80885302587664,0.154552653085874
108900,0.997778778518811,0.00180401669719465,0.808954572376954,0.154507670295747
108950,0.997781670238925,0.00180206978215105,0.809055077014848,0.154464138015522
109000,0.997784504235133,0.0018002536853138,0.809156121113693,0.154420787179595
109050,0.997787030952561,0.00179871511946615,0.809251901355333,0.154383835586095
109100,0.997789826920089,0.00179683816947597,0.809351083331522,0.154342307133928
109150,0.997792531453588,0.00179512229259189,0.809452734960737,0.154297070066676
109200,0.99779531502216,0.00179330322178478,0.809552015113995,0.154256157294661
109250,0.997797954770326,0.00179158066724796,0.809653343717992,0.154212356371987
109300,0.997800366659104,0.00179000102049166,0.809751334741043,0.154172109263412
109350,0.997803174651971,0.00178807759574283,0.809850033538482,0.154130723123518
109400,0.997805799792668,0.00178635780430903,0.809950315328211,0.154087560851573
109450,0.99780850561366,0.00178452372052577,0.810044686222015,0.154053221149569
109500,0.997810837678386,0.00178301065857308,0.810142400531317,0.154013809148755
109550,0.997813624901767,0.00178119120291887,0.810242992173799,0.15396984632594
109600,0.997816290461034,0.00177941776530695,0.810338364074069,0.153932537900689
109650,0.997818886518911,0.00177772047256439,0.810435214648223,0.153893182029662
109700,0.997821394360551,0.00177609061271011,0.810532204639545,0.15385482343695
109750,0.997823804509903,0.00177454484034957,0.8106293716367,0.153815328650642
109800,0.997826387292257,0.00177287043299033,0.810727902400482,0.15377367675944
109850,0.997828765461075,0.00177129449123512,0.810825216524075,0.153733945902408
109900,0.997831283150489,0.00176963484268477,0.810923757304004,0.153692512830378
109950,0.997833881057311,0.00176791323159047,0.811022581943199,0.153649515929002
110000,0.997836348884883,0.00176625819855511,0.811123108201995,0.153604270340151
110050,0.997838984622138,0.0017645892008456,0.811221553732738,0.153562666536908
110100,0.997841485715765,0.00176299478882778,0.811320162045657,0.153520345548531
110150,0.99784404565688,0.00176129846130093,0.811420319943961,0.153475062612132
110200,0.997846656285889,0.00175958861337105,0.811515668080026,0.153437720477732
110250,0.997849056459562,0.00175806228470597,0.811615975781245,0.153392701022006
110300,0.997851554776258,0.00175647279160829,0.811712326325931,0.153352997552706
110350,0.997854155532666,0.00175478482344204,0.811810708583646,0.153311119815508
110400,0.997856433772099,0.00175336851363192,0.811908634785855,0.153269259272911
110450,0.997859122811213,0.00175158436188314,0.812007150409982,0.153227845963388
110500,0.997861644757197,0.00174998324555644,0.812109815777676,0.153177579161835
110550,0.997864189206395,0.00174827554913889,0.81221057458692,0.153131519399765
110600,0.997866688314529,0.00174660240933808,0.81230711683479,0.153090621430113
110650,0.997869191610382,0.00174489510828546,0.81240689125617,0.153045915571137
110700,0.997871627508615,0.00174329403627094,0.812511043282242,0.152995299447102
110750,0.997874076273629,0.00174176248879621,0.81260807199011,0.152954051778432
110800,0.997876687464732,0.00174003691766743,0.812702180515442,0.152918133801975
110850,0.997879131229508,0.00173851932940733,0.812799960816391,0.152875791215899
110900,0.997881632780864,0.00173695672430665,0.81289566149782,0.152835633411263
110950,0.997883875905796,0.00173552339385894,0.812990372030661,0.15279790707486
111000,0.997886264220671,0.00173405124444849,0.813086171501049,0.152757106915143
111050,0.997888527039841,0.00173260836816268,0.813183033807361,0.152715304480243
111100,0.997891026439364,0.00173101059295393,0.813280677493821,0.152671415474368
111150,0.997893427818518,0.00172946394815431,0.813381313380066,0.152624383785315
111200,0.997895789502956,0.00172790660317985,0.813475690943611,0.152585972616171
111250,0.997898133613801,0.00172640381743767,0.813570941107875,0.152545838359067
111300,0.997900523478306,0.00172487269762737,0.813665379044163,0.15250716248007
111350,0.997902994882246,0.00172328754944946,0.813761627135187,0.152466745997732
111400,0.99790554788808,0.00172161301275985,0.813859743877466,0.152424429598812
111450,0.997907851580722,0.00172010890717805,0.813958135248011,0.152379451531077
111500,0.997910296338476,0.00171849350001041,0.814056413725438,0.152335326817069
111550,0.997912552822125,0.00171703620469031,0.814153183732556,0.152292340106749
111600,0.997914987881662,0.00171534990589877,0.814248135290354,0.152253585798215
111650,0.997917384982393,0.00171382573834472,0.81434659514366,0.152209132142427
111700,0.997919738720052,0.00171228292858647,0.81443978554319,0.152171668288723
111750,0.997922379423883,0.00171054495823666,0.814534292181591,0.152133562665163
111800,0.997924824475714,0.00170890874190753,0.814632375140044,0.152090254084366
111850,0.997927261959883,0.00170734545373401,0.814729840125211,0.152044738043316
111900,0.997929542527578,0.00170589163149168,0.814825186167838,0.152003896699051
111950,0.997931888967656,0.00170431862104414,0.814922259953465,0.151960818502124
112000,0.997934254986885,0.0017027988447645,0.8150188669501,0.151919756935221
112050,0.997936614469126,0.00170129880024815,0.81511760809015,0.151873727955327
112100,0.997938923847043,0.00169976204517916,0.815209610427249,0.151836963748098
112150,0.997941565114772,0.001698094519966,0.815305302580288,0.15179517891503
112200,0.9979439451418,0.0016965416519054,0.815400570628387,0.151754214855195
112250,0.997946180628195,0.00169504555858018,0.815493862479016,0.151715899771723
112300,0.9979483452844,0.00169359586648334,0.815592155800453,0.151668655102016
112350,0.9979507429732,0.00169202852829374,0.815688941152748,0.151624690564915
112400,0.997953064255923,0.00169050146123556,0.815780351178212,0.151588427016124
112450,0.997955260556233,0.00168899743518844,0.815873155228722,0.151550373500227
112500,0.99795744417157,0.00168756535634527,0.815968899840048,0.151509045654023
112550,0.997960017068414,0.00168584006441003,0.816065436051229,0.151465294173047
112600,0.997962295709928,0.00168429424453098,0.816162009060721,0.151420551336057
112650,0.997964513278969,0.00168288114656465,0.816257208054321,0.151379696482409
112700,0.997966806022683,0.0016813468377257,0.816350199595177,0.151340894184349
112750,0.997969226684202,0.00167975212710066,0.81644362372541,0.151301349719751
112800,0.997971326620096,0.00167837280165903,0.81654347534338,0.151252172051171
112850,0.997973444699475,0.00167701456900578,0.81663860218714,0.151211023149593
112900,0.997975719119501,0.00167554653024438,0.816734631386983,0.151169186507021
112950,0.997978132522386,0.00167388300718196,0.816831640696069,0.151124044925006
113000,0.99798055200685,0.00167226052456714,0.816931607921972,0.151073711242895
113050,0.997982894713295,0.0016707540532894,0.817025131654851,0.15103371043802
113100,0.997985213012334,0.00166931466994771,0.817118324093225,0.150993723577262
113150,0.997987276145849,0.00166799752993601,0.817214201787082,0.150949038822655
113200,0.997989496628045,0.00166653268765074,0.817308261875542,0.150908705060084
113250,0.99799194962137,0.00166482124520063,0.817400825888736,0.150869047343033
113300,0.997994189886742,0.00166329460838901,0.817496992659864,0.150825096903357
113350,0.997996426636557,0.00166180010568704,0.81759005960144,0.150786277750352
113400,0.997998808126597,0.00166019817741167,0.817684043514744,0.150745230914387
113450,0.998000767547503,0.00165893532565741,0.817776389491633,0.150705778347988
113500,0.998002907426766,0.00165760442655732,0.817872823446004,0.150660591442045
113550,0.998004855750538,0.00165638368816856,0.817964176491211,0.150622029233858
113600,0.998007107757677,0.00165488288686165,0.818059106211632,0.150580267603617
113650,0.998009225598587,0.00165350705138685,0.818150980064928,0.150540882250474
113700,0.998011416485058,0.00165211778708304,0.818245058970592,0.150500009443969
113750,0.99801356119818,0.00165076661088404,0.818337857532623,0.15045935866116
113800,0.998015796968804,0.00164930435307103,0.818429280618418,0.150420604881254
113850,0.99801797635146,0.00164786392400874,0.818519859145521,0.150383413384306
113900,0.998020152209265,0.00164648552158705,0.818613529034911,0.15034205983125
113950,0.998022227361767,0.00164513557728306,0.818705294447893,0.150302724064025
114000,0.998024333363303,0.00164380495857832,0.818797965526055,0.150261868706039
114050,0.998026414961708,0.00164243679170019,0.818893668953237,0.150216324774086
114100,0.998028575579547,0.00164098400970135,0.818988037076686,0.150173811938286
114150,0.99803073093225,0.0016395933994052,0.819082234621238,0.150130011321443
114200,0.998032723725584,0.00163827587173028,0.819177550045442,0.150083784948734
114250,0.998035148106865,0.00163667185023446,0.819272546573958,0.150040477026315
114300,0.998037128113931,0.00163534716127251,0.819365010234552,0.150000719866579
114350,0.9980392655496,0.0016339949105884,0.819456460513414,0.14996112136419
114400,0.998041225098998,0.0016327409893547,0.819552995546465,0.149913882336389
114450,0.998043658442509,0.00163103628577909,0.819649989214977,0.149865542196434
114500,0.998045792422394,0.00162967334881502,0.819741954681392,0.149825423904493
114550,0.998047801836676,0.00162837541104919,0.819835029709845,0.149783808699593
114600,0.998049859759666,0.00162707195617377,0.819927924232607,0.149741599885969
114650,0.998052025715762,0.00162567648765293,0.820022431336763,0.149696493220462
114700,0.998054177019891,0.00162424763208551,0.820113965963208,0.14965756437428
114750,0.998056249524902,0.00162292413712443,0.820206587836615,0.149614966947077
114800,0.998058243166418,0.0016216006795511,0.820301746830739,0.149569448704517
114850,0.998060178862643,0.00162030958396066,0.820393075459172,0.149528664614563
114900,0.998062093835947,0.00161906801814381,0.820489747276283,0.149481071739492
114950,0.998064086904123,0.00161778808948601,0.820583312641047,0.149437231101739
115000,0.998066220680678,0.00161635277524591,0.820676162717263,0.149394643518003
115050,0.998068217396254,0.00161500198343865,0.820766534631447,0.14935688763915
115100,0.998070304233617,0.00161361747748528,0.820862845011052,0.149307876381355
115150,0.99807253182265,0.0016121540717163,0.820956070731076,0.149264611217704
115200,0.998074489283354,0.00161088581760315,0.821048288716137,0.149222957193756
115250,0.998076539929644,0.00160950729278066,0.821141723034096,0.149179853291897
115300,0.998078781422893,0.00160800356757444,0.82123339173556,0.149137153862472
115350,0.998080829700173,0.00160666523225043,0.821325934878923,0.149093715997614
115400,0.998082943083807,0.00160532230083136,0.821420986151784,0.149047110157221
115450,0.998085233900236,0.00160375849973232,0.821517756579354,0.14899810357402
115500,0.998087163026815,0.00160250267292173,0.821609687280276,0.148954844166084
115550,0.998089087111586,0.00160125258921236,0.82170388507118,0.14890924038194
115600,0.998091126298031,0.0015998914765801,0.821793875496179,0.148869488694139
115650,0.998093153895819,0.00159853876460428,0.821889633654036,0.14882103284061
115700,0.998095186821024,0.00159719221919574,0.821979744005792,0.148781333998937
115750,0.998097314934386,0.00159583845483288,0.822071377442732,0.148739278463583
115800,0.998099426222329,0.00159434614721018,0.822160005169517,0.148702481342792
115850,0.998101431205152,0.00159303353289313,0.822250242084681,0.148662087517092
115900,0.998103488360372,0.00159170679621494,0.822339455110351,0.148622775944287
115950,0.998105384443542,0.00159051069132459,0.822429547879368,0.148583418165778
116000,0.998107175086601,0.00158934793424515,0.822521838168144,0.148540355320499
116050,0.99810930499083,0.00158792534719048,0.822612378545568,0.148498398361765
116100,0.998111418180299,0.00158651196136466,0.822702158253454,0.148458857640847
116150,0.99811343257104,0.00158512111071569,0.822795374499226,0.148413268986375
116200,0.998115360674179,0.00158389565761622,0.822885915863353,0.148371904888775
116250,0.998117270778044,0.00158256263785224,0.822976877301076,0.148329955736608
116300,0.998119530585906,0.0015811447371036,0.823069288732318,0.148286501726925
116350,0.998121515209723,0.00157982826828091,0.823159039381782,0.14824757018565
116400,0.998123567913577,0.00157847622545906,0.823249706230371,0.148204470782725
116450,0.998125598204259,0.00157707453112243,0.823339781446865,0.148163600402236
116500,0.998127687038621,0.00157561994859749,0.823428565593864,0.148124810742768
116550,0.99812972480716,0.00157425295223107,0.823517953308855,0.14808453014647
116600,0.998131700393243,0.00157297536606164,0.823608986685465,0.148042580398465
116650,0.998133790606424,0.0015715159904766,0.823695804016664,0.148007083638156
116700,0.998135778426084,0.00157012251137348,0.8237863364723,0.147966658512414
116750,0.998137815247257,0.00156873314073915,0.823879539085372,0.147920462891992
116800,0.998139817131014,0.00156736910327704,0.823970677761431,0.147877529926397
116850,0.99814175129122,0.00156608613996467,0.824060154505896,0.147835820350331
116900,0.998143934877123,0.00156454076395436,0.824149242206228,0.147794446408
116950,0.998145799421672,0.00156334429516649,0.824239651626217,0.147751321035052
117000,0.998147977926523,0.00156191090928663,0.824331012091972,0.147707552362152
117050,0.998150183015712,0.00156040565121818,0.82442562416697,0.147659278470761
117100,0.998152140156528,0.00155905326114217,0.824513432773679,0.147621170583597
117150,0.998154207989978,0.0015576872560127,0.824603101685704,0.147580713085696
117200,0.998156406000666,0.0015561200090525,0.824694618723384,0.147536517843188
117250,0.998158321348333,0.00155487311283741,0.824782548767945,0.147498117466816
117300,0.998160183168869,0.00155363449878806,0.824873486544849,0.147454753988427
117350,0.998162032390102,0.0015523652823402,0.824960951478561,0.147415780858306
117400,0.998164080763905,0.00155090881476209,0.825047638687268,0.147377808763439
117450,0.998166006196253,0.00154962871665598,0.825137964824221,0.147335498548303
117500,0.998168073049173,0.00154821686673251,0.825227071658347,0.147293917121976
117550,0.998169965423239,0.00154698461175012,0.825317571639439,0.147250699245842
117600,0.998171820644471,0.00154572804959322,0.82540910375958,0.147205398093586
117650,0.998173747891951,0.00154448111070525,0.825495662855801,0.147167800239878
117700,0.998175692694627,0.00154315070199618,0.825587595446038,0.147122109312873
117750,0.998177633465493,0.00154187099058863,0.825678745528455,0.147077835035877
117800,0.99817955791467,0.00154061087258758,0.825768454100244,0.147036596948653
117850,0.998181766867484,0.00153902928545515,0.825858156611235,0.146994710893092
117900,0.9981840841851,0.00153746512193443,0.825949014497518,0.146950314652545
117950,0.998186398485286,0.00153592575316639,0.826037217604444,0.146908913128436
118000,0.998188323973081,0.00153463784835595,0.826126435643121,0.146866211784031
118050,0.998190102497641,0.00153348303337868,0.82621779923217,0.146821121368309
118100,0.998192008495451,0.00153217103500822,0.826305981757547,0.146779741452177
118150,0.998194079857846,0.00153077552330951,0.826390469109301,0.146743848921725
118200,0.99819610144694,0.00152935079791798,0.826479366027691,0.146701975734644
118250,0.998197976420765,0.00152810112974038,0.826568910995935,0.146658533882376
118300,0.998199754755646,0.00152690917029664,0.826660825094662,0.146610961556157
118350,0.99820182375814,0.00152546652653497,0.826750516511311,0.146567460947509
118400,0.998203763753247,0.00152415665285957,0.826840464230069,0.146524345354156
118450,0.998205863524881,0.0015226791170448,0.826926002368601,0.146486684874703
118500,0.99820775280674,0.00152147216583169,0.827012721106742,0.146447687831288
118550,0.998209772211106,0.00152007405998906,0.82709900878526,0.146409931838481
118600,0.998211727603136,0.00151872846608831,0.827184665187218,0.146372004941609
118650,0.998213692677918,0.00151739018269643,0.827273770439398,0.14632864982437
118700,0.998215592160142,0.00151613641482926,0.827365841925011,0.146281022385425
118750,0.998217604939023,0.0015147156956957,0.827454470807719,0.146238011911956
118800,0.998219578720022,0.00151339505957353,0.82753883589847,0.146202368938067
118850,0.9982215233092,0.00151205503915333,0.827624842737849,0.146162493247205
118900,0.99822351488267,0.00151064419893291,0.827713447306106,0.146121437376672
118950,0.998225326765043,0.00150941861397795,0.827800935954738,0.146080805509908
119000,0.998227172295195,0.00150810482756403,0.827889010202829,0.146037814629868
119050,0.998228980783264,0.00150687969540319,0.827973657951947,0.146000522632318
119100,0.998230645822617,0.00150575723969338,0.828059045851041,0.145962273785838
119150,0.998232621478038,0.00150435804513811,0.828146812982621,0.145920084481209
119200,0.99823462508025,0.00150308070998079,0.828233497912507,0.145879843090795
119250,0.998236386389598,0.00150189401169871,0.828320065118754,0.145840882844396
119300,0.998238223145999,0.0015006934143549,0.828408311891881,0.145797262226813
119350,0.99824015227334,0.00149934567946551,0.828497004860728,0.145754698994654
119400,0.99824249906268,0.00149770731226551,0.828585911225185,0.14571128286136
119450,0.998244668878324,0.00149628016351916,0.828671786177104,0.14567059914183
119500,0.998246740018602,0.00149485318281024,0.828760353290322,0.145626205502244
119550,0.998248558660908,0.00149365002416334,0.828845869159567,0.145588569621554
119600,0.998250464697343,0.00149233335076835,0.828930104173649,0.1455513831691
119650,0.998252441436841,0.00149095429947551,0.829015675050653,0.145512689215499
119700,0.998254284921703,0.00148968758925189,0.829103705592902,0.145470810337816
119750,0.998256116983546,0.00148843115917313,0.829192569367546,0.145427272478115
119800,0.998257860386681,0.0014872505366713,0.829277335874,0.145389252672342
119850,0.998259706092795,0.00148605825906474,0.829367362511706,0.14534210410774
119900,0.998261571407406,0.00148476255269824,0.829453185630648,0.145301180216941
119950,0.998263545976673,0.0014834758102047,0.829541576614641,0.145257105034024
120000,0.998265460055151,0.00148214875113234,0.829627382693508,0.145217616520996
120050,0.998267516328603,0.00148068417592268,0.829715545780937,0.145173225440302
120100,0.998269289863403,0.00147947780919668,0.829800221994349,0.145133671860424
120150,0.998271402087524,0.00147800201316722,0.829884585331506,0.145095514735177
120200,0.998273291721548,0.00147662388982446,0.829969004647057,0.145057099700925
120250,0.998274955372714,0.00147552829590939,0.830055104494288,0.145015078031856
120300,0.998276830049401,0.00147423303054453,0.830141166159905,0.144972975211065
120350,0.998278701418092,0.00147294948111825,0.830226859921101,0.144931748539741
120400,0.998280614709859,0.00147167479337398,0.830311383438952,0.144893531530235
120450,0.998282604782035,0.00147034852154529,0.830399748021988,0.144848926686866
120500,0.998284466838333,0.00146912830745101,0.830487722193983,0.144804109477645
120550,0.998286316315352,0.00146788262342384,0.830576807767164,0.144757524190917
120600,0.998288144938679,0.00146660766063361,0.830661475965564,0.144718560176572
120650,0.998289886933615,0.00146537326959872,0.830749755255544,0.144674562698373
120700,0.9982919282304,0.00146407957706208,0.830835438917629,0.14463252034464
120750,0.998293938536119,0.00146271823537008,0.83092235291738,0.144589841530477
120800,0.998295805972735,0.00146139747995431,0.831016834760126,0.144534837343678
120850,0.998297471781756,0.00146028640655061,0.831105789132743,0.14448818208738
120900,0.998299447955223,0.00145895320988324,0.831189196469117,0.144450263155226
120950,0.99830117016491,0.00145777827435444,0.831277123289269,0.144405746440699
121000,0.998302861625093,0.0014566333178791,0.831365598991002,0.144359961968634
121050,0.998304554446027,0.00145546459724516,0.831451390405687,0.144318636833657
121100,0.998306172637313,0.00145440522652023,0.831536835181184,0.144277306092327
121150,0.998308048933315,0.00145310114173524,0.831623174822861,0.144234289131836
121200,0.998309778126695,0.00145195128699517,0.831708780418285,0.144190807972753
121250,0.998311354539127,0.0014508908369387,0.831791576008479,0.144153642190233
121300,0.998313323787005,0.00144958227920561,0.831878256298049,0.144110541613483
121350,0.998315060502489,0.00144840004535577,0.831961893025917,0.144071421824981
121400,0.998316910470043,0.00144715029888545,0.832047745591081,0.144028022414541
121450,0.998318557831402,0.00144599386420676,0.832133635738063,0.143985004324864
121500,0.998320427746319,0.00144471159405516,0.832220276190303,0.143941032780855
121550,0.998322240046903,0.00144342753190767,0.832304419379649,0.143900599650016
121600,0.998323950188325,0.00144228636132978,0.832388390316459,0.143861003623401
121650,0.998325824734849,0.0014409797220823,0.832477504030133,0.143813742990418
121700,0.9983277092717,0.0014397718289346,0.832558753692442,0.143776004786362
121750,0.998329333634931,0.00143869126033349,0.832644410072939,0.143732447811307
121800,0.998330879949339,0.00143761686208269,0.832732204619974,0.143686212858754
121850,0.99833261868029,0.00143648508998493,0.832816548640163,0.143644957123738
121900,0.998334285387166,0.00143535494418501,0.832900000935644,0.14360441352151
121950,0.998336206951698,0.00143407802204536,0.83298747650068,0.143559739902876
122000,0.998337893703607,0.00143291441211391,0.833071854618401,0.143518032816843
122050,0.998339713044952,0.00143170073259554,0.833159507798594,0.143471239035891
122100,0.998341592148556,0.00143038395049574,0.833244272484576,0.143429285015112
122150,0.998343352922193,0.00142923255847346,0.833324976495128,0.143392399493361
122200,0.998345002185631,0.00142817654521363,0.833408514281561,0.143351967480295
122250,0.998346724274813,0.0014269748907685,0.833498505523831,0.143301122205169
122300,0.998348504376688,0.00142586436300984,0.833579427540043,0.143264358209566
122350,0.998350227211853,0.00142477207444942,0.83366341351602,0.143223749393509
122400,0.998351759987608,0.00142371597973477,0.833747732974503,0.143180735094178
122450,0.998353237054287,0.00142271298777589,0.833832275751116,0.143139199684167
122500,0.9983548609104,0.00142159694077244,0.833917402704366,0.143096159883209
122550,0.998356596387943,0.00142037955015722,0.834002837146173,0.143051772773573
122600,0.998358274647932,0.00141916872062449,0.834082668199241,0.14301616094936
122650,0.998359885073883,0.00141806019429686,0.834169069874937,0.142971230939779
122700,0.998361781758119,0.0014168022446152,0.83425396515601,0.142928698471614
122750,0.998363229391443,0.00141589858985497,0.834337757716445,0.14288677588617
122800,0.998364757627842,0.00141487405210698,0.834421848393257,0.142844896945496
122850,0.998366451074914,0.00141374543199786,0.83450374734601,0.142804390934184
122900,0.998368133180448,0.00141254940586156,0.834591547648696,0.14275658557811
122950,0.998369661879828,0.00141155570290731,0.834678897627602,0.142708699925231
123000,0.998371141574257,0.00141052616913402,0.834767573757532,0.142659397423605
123050,0.998372814771112,0.0014094159417829,0.834856425180741,0.142609571913423
123100,0.998374444804149,0.00140830084658815,0.834941922202803,0.142564278775291
123150,0.998375963308665,0.00140727216212228,0.835023208735911,0.142525853606865
123200,0.998377675857374,0.00140610720602412,0.835107987998803,0.142482478519158
123250,0.998379157425406,0.00140511537309209,0.835191073439567,0.142440526544685
123300,0.99838081845413,0.00140399873223915,0.83527386907981,0.14240079043891
123350,0.998382262677001,0.00140303267625747,0.835358468199791,0.142357673465077
123400,0.998383893497671,0.0014019092847246,0.8354413829861,0.142315874804285
123450,0.998385398618385,0.00140086095438106,0.835523343889692,0.142275194791157
123500,0.998386947826321,0.00139975670646822,0.835608198665879,0.142230812517432
123550,0.998388485493801,0.00139869710851216,0.835690729726724,0.142189787641816
123600,0.998390172321308,0.0013975946307197,0.835776027771717,0.14214401283299
123650,0.998391713357791,0.00139654752180692,0.83585694054931,0.142104869226527
123700,0.99839333257943,0.00139532537078648,0.83594477497948,0.142054900456266
123750,0.998394759672605,0.00139441972826657,0.83602452530539,0.142019018033926
123800,0.998396503038412,0.00139328068201107,0.83610631743342,0.141978610061037
123850,0.998398043331648,0.00139222641670414,0.836190871323117,0.141934533763963
123900,0.998399591965877,0.00139113697309013,0.836274818530223,0.141890816906823
123950,0.998401111324799,0.00139007016507618,0.836360076128439,0.141846100129976
124000,0.998402812328437,0.00138885859450845,0.836445056648728,0.141799738338168
124050,0.998404282720071,0.00138783267054301,0.836525793931228,0.141760342582333
124100,0.998405841797692,0.0013867701318001,0.836605638391534,0.141721670881027
124150,0.998407391007943,0.00138568272339754,0.836689387250712,0.141678279916953
124200,0.998408898649377,0.00138463133482892,0.836776118780405,0.141630098724875
124250,0.998410479061073,0.00138355177334982,0.836853258530102,0.14159545222497
124300,0.998411889769209,0.00138259637966719,0.836935652762418,0.141554478194624
124350,0.998413459114207,0.00138156752085367,0.837019106936092,0.141512529721261
124400,0.998415101894006,0.00138038739427372,0.837104264878245,0.141467240518325
124450,0.99841670543079,0.00137916228816986,0.837186210153252,0.141426653227864
124500,0.998418074275714,0.00137826294228198,0.837272644053509,0.141378833656197
124550,0.998419395251452,0.0013774164795322,0.8373567891911,0.141333946632864
124600,0.998420800330356,0.00137642875905667,0.83743749102708,0.141295430087785
124650,0.99842230722222,0.00137534847745106,0.837519883102489,0.141253478963605
124700,0.998423831232723,0.00137430916750828,0.837600161343895,0.1412146446129
124750,0.998425161159207,0.00137341316883399,0.837682738176846,0.141170990188805
124800,0.998426580028461,0.00137237197491986,0.837762192070276,0.141133854489693
124850,0.998427904495076,0.00137143644966381,0.837844553606394,0.14109149531456
124900,0.998429396314924,0.00137040711790768,0.837923326453146,0.141054778618035
124950,0.998430700784253,0.00136951024508313,0.838004843487671,0.141013956453694
125000,0.998432300253544,0.00136839937147707,0.838084677181854,0.140975865700566
125050,0.998433659132694,0.00136750551554785,0.838170545376372,0.140927729996957
125100,0.998435065706811,0.00136659554829802,0.838255092544926,0.140882386753386
125150,0.998436437566976,0.00136566190434373,0.838337747459292,0.140838990353561
125200,0.998437831716671,0.00136470547884914,0.83842050113776,0.140796206918265
125250,0.998439246447522,0.00136375782284027,0.838499488167425,0.140758994350511
125300,0.998440828084406,0.00136269354399007,0.838576395212705,0.140723300770305
125350,0.998442391163109,0.00136162009823247,0.838655636989672,0.140686221062964
125400,0.998443752787972,0.00136071890785851,0.838738006194409,0.140643316756006
125450,0.998445196841714,0.00135975101166368,0.838820893948479,0.140598312106405
125500,0.998446752936286,0.00135868840270936,0.83890460513765,0.140551360764113
125550,0.998448288519,0.00135758764902342,0.83898865229157,0.140505528271872
125600,0.998449593966017,0.00135670657947968,0.839069240219374,0.140464795221283
125650,0.998451089759487,0.00135569224421166,0.839151853861605,0.14042081473246
125700,0.998452581619017,0.00135463122656417,0.83923375170086,0.140377702402988
125750,0.99845411333767,0.00135351916615876,0.839311794007381,0.140339917174553
125800,0.99845561517325,0.00135254975874149,0.839395632338567,0.140293521391974
125850,0.998456911793954,0.00135166532132007,0.839475715682865,0.140251783221367
125900,0.998458318627825,0.00135073467134022,0.839556123693319,0.140210139297673
125950,0.998459676288744,0.00134983485516236,0.839638513216212,0.140165881193414
126000,0.998460980360423,0.00134891900254616,0.839717708214822,0.140126341576025
126050,0.998462419248634,0.00134792297183158,0.83979585381788,0.140089174133899
126100,0.99846367389677,0.00134713881163167,0.839876720920355,0.140046994210195
126150,0.998465039608729,0.00134621881315084,0.839954853449587,0.140009480290728
126200,0.998466613684926,0.00134515033429511,0.840036293182741,0.139965991452985
126250,0.998467994624059,0.00134420320562449,0.840118745644455,0.139920866967888
126300,0.998469336481035,0.00134331671384637,0.840200406503114,0.139877553795225
126350,0.998470669821101,0.00134243271107767,0.840278174868204,0.139840710740731
126400,0.998472195315757,0.00134134586185546,0.840355933143619,0.139802028608872
126450,0.998473762007982,0.00134031439334304,0.840432339137962,0.139766598879798
126500,0.998475130819498,0.00133935790891408,0.840508757486286,0.139731515920102
126550,0.998476429337676,0.00133849840935072,0.84058743167008,0.139691353225463
126600,0.998477927620517,0.0013373839254041,0.840667356160006,0.139650374241092
126650,0.998479246632025,0.00133642767097278,0.840748089656231,0.139608286571581
126700,0.998480566597659,0.00133554142391608,0.840829857437224,0.13956471866369
126750,0.998481975828284,0.00133459375674799,0.840908094439691,0.139524810689725
126800,0.998483318044036,0.00133367898996387,0.840990496306509,0.139479893847966
126850,0.998484443015397,0.0013329158621625,0.841066429609615,0.13944500918869
126900,0.998485792331787,0.00133196920656387,0.841148561217327,0.139398984227321
126950,0.998487075607558,0.00133114264976709,0.841229352349857,0.139355583055429
127000,0.998488398606562,0.00133022410595476,0.841309793044466,0.139313056869018
127050,0.998489878497622,0.00132920617872533,0.841395033875109,0.139263329656153
127100,0.998491284879463,0.00132831580017475,0.841473158799815,0.139224052554243
127150,0.998492520857241,0.00132749864992188,0.84155144123244,0.139184908456697
127200,0.998493935352016,0.00132653362031585,0.841630138491705,0.13914393878804
127250,0.998495179352139,0.00132564997596742,0.841707930378964,0.139104361477814
127300,0.998496437230207,0.00132481929898528,0.841789407030364,0.139060066331886
127350,0.998497666941356,0.00132403347891083,0.841870772925589,0.139014745225112
127400,0.99849887575189,0.00132322508393587,0.841949420228325,0.138975264452981
127450,0.998500117126102,0.00132240159519198,0.842026909959405,0.13893684048103
127500,0.998501399069398,0.00132154138296383,0.842108390165935,0.138892608369219
127550,0.998502659888567,0.00132071966574955,0.842192513547024,0.138843091351212
127600,0.998503890619436,0.00131991352095502,0.842272748937406,0.138800073701793
127650,0.99850516256709,0.00131903233460819,0.84235181700704,0.138759024501967
127700,0.998506425398452,0.00131820067128188,0.842429085606808,0.13872032862868
127750,0.998507752476952,0.00131727332883851,0.84251189813232,0.138672526561716
127800,0.998509115474652,0.00131632303189246,0.842587340852144,0.138636198566951
127850,0.998510399484786,0.00131543256647238,0.842666577248977,0.138594520066005
127900,0.998511713105545,0.00131451782315685,0.842744543557138,0.138555105650141
127950,0.998513107418268,0.00131364691926666,0.842823594465205,0.138513830454804
128000,0.998514319014244,0.0013127678299755,0.84290007133362,0.138476542380697
128050,0.998515459889367,0.00131209086931578,0.842979418271427,0.138435485502927
128100,0.998516700303977,0.00131123439099541,0.843061158268327,0.138388070708611
128150,0.998517928106615,0.0013104076015733,0.843140859155154,0.138345250590101
128200,0.998519128215798,0.00130966093058029,0.843221030491808,0.138301568798428
128250,0.998520384407269,0.00130883686161636,0.843302137918377,0.138255899172728
128300,0.998521522119159,0.00130810678897692,0.843381476929287,0.138212358249228
128350,0.998522852576092,0.00130720008882417,0.843460752716109,0.138169682946302
128400,0.998524213643828,0.00130637218868547,0.843541487759072,0.138125339578263
128450,0.998525651067632,0.00130535413930594,0.843622492834903,0.138080391535313
128500,0.998526842215943,0.00130453941047118,0.843708884865433,0.138027226816523
128550,0.998528167080883,0.00130355807801748,0.843788531687353,0.137984403009085
128600,0.998529326560991,0.00130280120613635,0.843867279277995,0.137943071632015
128650,0.998530467969313,0.00130201117326608,0.843946516518861,0.137900336511457
128700,0.998531440756384,0.00130134952915851,0.844029041956951,0.137852235356183
128750,0.998532483668892,0.00130064681289529,0.844102580768535,0.13781860631448
128800,0.998533856614255,0.00129976301242739,0.844179942184658,0.137777968558449
128850,0.998535139224851,0.00129893232085249,0.844259388522474,0.137734567259102
128900,0.998536124438155,0.00129824548890578,0.844339656872333,0.137689570269371
128950,0.998537167472692,0.00129756807842456,0.844417667332158,0.137648783706024
129000,0.998538335708347,0.00129673168246605,0.844489920535508,0.137615562567318
129050,0.99853963314013,0.00129579005608559,0.844567652730602,0.137573494942419
129100,0.998540870627758,0.00129495290473731,0.844643138047929,0.13753450638874
129150,0.998542166324149,0.00129405599186743,0.844720834930039,0.137493791677338
129200,0.998543454737049,0.00129306991994927,0.844796941049843,0.137456107464427
129250,0.998544688224709,0.00129219334598367,0.844870741642085,0.137421354084965
129300,0.998545651492491,0.00129156516663991,0.844947068115208,0.137382314129025
129350,0.998546739423378,0.00129084267025657,0.845021856841996,0.137345242046386
129400,0.998547832554087,0.00129011951468705,0.845102431339822,0.137300015852566
129450,0.998549032600634,0.00128927465531245,0.845178428705993,0.137261085830727
129500,0.998550223908955,0.00128844751973188,0.845259754344733,0.137214337604162
129550,0.998551483565606,0.00128762780869268,0.845337526572081,0.137171762950653
129600,0.998552630790654,0.0012868053503269,0.845417493359355,0.137128093963756
129650,0.998554182903461,0.00128568058827739,0.845494691352069,0.137087692479557
129700,0.998555247410154,0.00128497077326381,0.845573883004887,0.137043735507641
129750,0.998556596680164,0.00128412107023376,0.845653613935822,0.136998020776051
129800,0.998557799264166,0.00128336297313442,0.845734214108785,0.136951156173671
129850,0.998559030166546,0.00128250799033169,0.84581066701302,0.136910758463797
129900,0.998560174777124,0.00128171158450619,0.845890617284968,0.136865640588992
129950,0.998561373021519,0.00128090306464033,0.845969467423295,0.136821534710967
130000,0.998562443728365,0.00128024826501015,0.84604522123988,0.136781591201537


==> means_stdsDIF.csv <==
Threshold,TPR_mean,TPR_std,FPR_mean,FPR_std
0,0,0,0,0
50,5.31777793294982e-06,2.6092184854654e-07,1.15587729296286e-07,1.14193517574818e-07
100,4.53171388121847e-05,1.97987816881557e-06,1.37548194608531e-06,4.45980732838434e-07
150,0.00016430482175942,7.28077387363802e-06,6.88753669618076e-06,9.52636137882447e-07
200,0.000430731116323034,1.97501183625314e-05,2.21146526482563e-05,2.34323634424247e-06
250,0.000957083569866297,4.50273534153501e-05,5.55739452843064e-05,3.20869983179718e-06
300,0.00191116310403158,9.185540214602e-05,0.000112374760209184,7.55209537554504e-06
350,0.00351974905431323,0.000170794544145596,0.000213431259869018,1.30121354318382e-05
400,0.00601902066177996,0.000296629222638689,0.000371413024919384,2.57568466723671e-05
450,0.00966666849936404,0.000476929425075101,0.000604863849337761,4.33904785319739e-05
500,0.0146627697584816,0.000718950476180912,0.000932825561363958,5.81294494618592e-05
550,0.0211289661820412,0.00102848469432167,0.00136451863216123,7.56153656056373e-05
600,0.0291422176111889,0.00140474802169488,0.00190013813964761,0.000108364112657961
650,0.0386932189805346,0.00184089709102648,0.00255455437239939,0.00014375744216478
700,0.0497041732709779,0.00232902799597029,0.00333408240685753,0.000174345098738067
750,0.0620634126774865,0.00286531331186922,0.00422439419503347,0.000217145700521339
800,0.0756320158304194,0.00343956164631516,0.00521778657791957,0.000267251943681726
850,0.090232632992686,0.00403754769666939,0.00630811081828938,0.000325916341540389
900,0.105690252906804,0.00464888097039881,0.00749672068541847,0.00038422671990747
950,0.121820820178471,0.00527869086353046,0.00876024946446262,0.000450231493935968
1000,0.138493951584164,0.00590167550248478,0.0101007278626564,0.000516962266741108
1050,0.155524862428553,0.00651966942991063,0.0115112812624048,0.00058169384978181
1100,0.172793761711074,0.00713305225974919,0.0129684280860314,0.000659230022544959
1150,0.190165162300296,0.00772227788424898,0.0144665779040703,0.000742768726034368
1200,0.207547188797463,0.00829766828073744,0.0160017863493181,0.000832425862892332
1250,0.224840990244294,0.0088498480319456,0.0175576129499402,0.000938556655544007
1300,0.241973804575992,0.00938710737338128,0.0191542053051971,0.00102302748077039
1350,0.2588805175074,0.00990121374313509,0.0207760525139343,0.00110671028024582
1400,0.27550588971811,0.0103922573996656,0.0224215653331074,0.00118565211404429
1450,0.291823120787751,0.0108593905266505,0.0240799655882392,0.0012581717108691
1500,0.307806983761392,0.0112976813727098,0.025736070960365,0.00134099193277871
1550,0.323400678139131,0.0117297629203898,0.0274008474402552,0.00142062467816192
1600,0.338616772984473,0.0121357358887291,0.0290585615874654,0.00150037083826526
1650,0.353435139934387,0.0125143705667122,0.030710466525046,0.00158330337580194
1700,0.367846098817042,0.0128720974585813,0.0323598714071765,0.00166302193771731
1750,0.381850825134135,0.0132145166809613,0.0339780469972601,0.00176842410562508
1800,0.39545416482095,0.0135367011336998,0.0356033813109295,0.00185448372594741
1850,0.408661653314999,0.0138398619880119,0.0372115448470795,0.00194443886414513
1900,0.421457142730826,0.0141248824977613,0.0388187256128969,0.00202035064445266
1950,0.433861731707903,0.0143983732073144,0.0404012561724181,0.00211037968704873
2000,0.445867776481386,0.0146547896076985,0.0419695869162848,0.0021916658773888
2050,0.457498668048437,0.0148998298216054,0.0435281181183628,0.00227113212345654
2100,0.4687705690159,0.0151277873156408,0.0450697277086061,0.00235344613985173
2150,0.479684998124856,0.0153377700960446,0.0465803899066947,0.00244773150438507
2200,0.490251777163658,0.0155343816344072,0.0481070952968871,0.00250928513330866
2250,0.500483384409235,0.0157282064986216,0.0495903711275135,0.00259691258005246
2300,0.510386669782613,0.0159141380650851,0.0510529718088808,0.00268499863287546
2350,0.519979634428792,0.0160814626274292,0.0525053236425223,0.00276755050917131
2400,0.529273508689032,0.0162354842425263,0.053943833809884,0.00284546322947628
2450,0.538267634742445,0.0163835338960534,0.0553557407672553,0.00293279447274192
2500,0.546982531076066,0.0165264266610274,0.056753625282854,0.00301505553071811
2550,0.555409929621712,0.0166618614628319,0.058141541974228,0.0030931389019317
2600,0.563590752664925,0.0167854385840696,0.0595034117759207,0.00317904844542528
2650,0.571515066586849,0.0169013775733986,0.0608397542677629,0.00327147865030635
2700,0.579191701913214,0.0170156165979232,0.0621761598500121,0.0033470493487411
2750,0.586636528172491,0.0171236730962984,0.06348213206839,0.00343829757861936
2800,0.593849284293828,0.0172201316704826,0.064783909175959,0.00351481282044037
2850,0.60085288937671,0.0173105204253168,0.0660673877460467,0.00359471777574469
2900,0.607642973321985,0.0173978284156519,0.0673381462066573,0.00367212883553029
2950,0.614231624240895,0.0174775976022451,0.0685948755826214,0.003750625415111
3000,0.620628884958369,0.0175515393769928,0.0698384365569137,0.00382353497706442
3050,0.626843085209927,0.0176225111988894,0.0710592442804617,0.00390746380780468
3100,0.632879353141041,0.017689080044456,0.0722771810477408,0.00397941915445557
3150,0.638745163429082,0.0177458146501907,0.0734767602929837,0.00405382303838582
3200,0.64444324982994,0.0177998000383315,0.0746673879672449,0.00412318023126058
3250,0.649978412249387,0.0178510165363477,0.0758366464390505,0.00419962418767256
3300,0.655355490899052,0.0179001407928374,0.0769948013577075,0.00427410064776363
3350,0.660591675029122,0.0179431662984305,0.0781398265446934,0.00435176120823343
3400,0.665678665578749,0.017987362973745,0.0792681411817876,0.00443233764151448
3450,0.670630986071365,0.0180316986600522,0.0803821924832483,0.00451370172116326
3500,0.675457795292723,0.0180649631469989,0.0814823095273474,0.00459490594988156
3550,0.680156857624997,0.0180987462756371,0.0825879417589678,0.0046624277036943
3600,0.684731827048165,0.018124950123894,0.0836641332452245,0.00474746974719686
3650,0.689182703615117,0.0181506002941106,0.0847385898496036,0.00482031294727611
3700,0.693516508406128,0.0181789289956893,0.0857899126746858,0.004903617657535
3750,0.697740378649782,0.0181986219433704,0.0868479899143641,0.00497113512592348
3800,0.701861648301261,0.0182147560537121,0.0878972094614894,0.00503771303517368
3850,0.705880747143645,0.0182297265000214,0.0889253633413814,0.00511367146666802
3900,0.709803057851299,0.0182404934234693,0.0899554560429004,0.00517871682528515
3950,0.713622953349977,0.0182567313997712,0.0909631226333266,0.0052564259821339
4000,0.717359972452906,0.0182687210130668,0.0919678267508305,0.00532728081292209
4050,0.72099711642436,0.0182776239768845,0.0929552435975829,0.00540606052384087
4100,0.724547759417018,0.0182874925972685,0.0939377834286635,0.00548144313567187
4150,0.728017217523106,0.0182916062334161,0.0949112005066587,0.00555664510375147
4200,0.731407174756226,0.0182964513447146,0.0958818880623693,0.00562818243588899
4250,0.734717479953482,0.0182996228394561,0.0968371425848636,0.00570409888364482
4300,0.737948464218053,0.0183060362392279,0.0977762140246363,0.00578497541164177
4350,0.741109040825359,0.0183110618052243,0.0987159671023519,0.00586085702070893
4400,0.744197741996811,0.0183107896524744,0.0996416978285679,0.00594124349678672
4450,0.747222571454112,0.0183088178795915,0.100555505757112,0.00602468061557369
4500,0.750178689708493,0.0183065434591226,0.101476000320921,0.00609514188524731
4550,0.753067885004526,0.0183079033689466,0.102374083156512,0.0061796883031959
4600,0.755896518246783,0.0183024309039513,0.103270611057122,0.00625876438321077
4650,0.758662917478538,0.0182969581066137,0.104156712169808,0.00634257552617592
4700,0.761373155580085,0.018290663602188,0.105044582295729,0.00641591127037025
4750,0.764028298384212,0.0182822251825184,0.105917127325427,0.00649818944443684
4800,0.766627674026797,0.018270813238687,0.106778629414831,0.00658555870765812
4850,0.769172935024858,0.0182621394797635,0.107647828661746,0.00666234158790485
4900,0.77166610173045,0.0182505927319992,0.108500034590513,0.00674794548988947
4950,0.774108651723655,0.0182416068294866,0.10935344858317,0.00682502268233183
5000,0.776501909906326,0.0182301639378318,0.110191826948967,0.00691097636700397
5050,0.778846969148867,0.0182199760818393,0.111022701113921,0.00699927257628177
5100,0.781148037683721,0.0182085361255004,0.111854615941961,0.00708006391749183
5150,0.783400964356924,0.0181974829402149,0.112684881087814,0.00715974694115626
5200,0.785612102047328,0.0181834242123849,0.113506749347459,0.00724187737779438
5250,0.787781665525302,0.018169341506276,0.114325976449678,0.00732238750065049
5300,0.789911531754681,0.0181547525883415,0.115131634883173,0.00741086327361127
5350,0.791999265761515,0.0181429707118076,0.115933910735439,0.00749994709670354
5400,0.794047544063887,0.0181290490838732,0.116733185250643,0.00758470733480121
5450,0.796057042575237,0.0181159187543943,0.117524300257117,0.00767279925934426
5500,0.798034622699944,0.0180976189934603,0.118322615129694,0.00775299596198994
5550,0.799975751919137,0.0180807151835223,0.119105296364432,0.00784259856513065
5600,0.801876960676001,0.0180677758990348,0.119886064187663,0.00793010470893757
5650,0.803751950171124,0.0180497204875775,0.120662505915304,0.00801579686993911
5700,0.805591527062119,0.0180318271616049,0.121432898948868,0.00810525657673697
5750,0.807394497956575,0.0180156243637503,0.122189678896707,0.0082055332547552
5800,0.809169279864436,0.0180034423922446,0.122959150813822,0.00828987969021072
5850,0.810915595791247,0.0179885132521534,0.123713222330687,0.00838402156162697
5900,0.812631273138783,0.0179711119390503,0.124483346798927,0.00846110737083258
5950,0.814317494543051,0.01795217207108,0.125232744862002,0.00855308764687189
6000,0.815972440613041,0.0179341016476411,0.125980425531021,0.00864152474242643
6050,0.817601750591457,0.0179153052523413,0.126726193518159,0.00873303674356767
6100,0.81920200798265,0.0178978377068909,0.12746153078569,0.008831273086815
6150,0.820778516489944,0.0178785040244241,0.128203596296148,0.00891971577602197
6200,0.822330754004128,0.0178602935345516,0.128930696662307,0.00901834643832816
6250,0.823858122604307,0.0178411089718478,0.129656378316179,0.00911659194399168
6300,0.825359557059782,0.017823066177393,0.130377041037666,0.0092168806925774
6350,0.826838280603518,0.0178023818700758,0.131091593511392,0.00932081014453731
6400,0.828294261058747,0.0177837247719951,0.131797439614375,0.00943331811802658
6450,0.829731634937801,0.0177599765018707,0.132519208391464,0.00952527798080991
6500,0.831141305999326,0.0177390862099824,0.133224758711839,0.00963135967426895
6550,0.832533901997104,0.0177192597526413,0.133936272830936,0.00972843784889729
6600,0.833905212373585,0.0176970955683765,0.134643000018079,0.00982934367590599
6650,0.835255372698099,0.0176769183046191,0.135340205721955,0.00993635131108666
6700,0.836585724371384,0.0176574353908354,0.136041292051049,0.0100408211616429
6750,0.837896094511939,0.0176347111959439,0.136743519156312,0.0101402554810461
6800,0.839186213391351,0.0176158626052569,0.137436562765568,0.0102487174729461
6850,0.840458812507641,0.0175965038745126,0.138125338236573,0.0103592724788872
6900,0.841714241573623,0.0175766029174441,0.138814352092982,0.0104690796224516
6950,0.842949007071798,0.017556750902068,0.139492532678634,0.0105891044384895
7000,0.844165158708723,0.0175363817973685,0.140179850144611,0.0106995068648324
7050,0.845367681240388,0.0175161691840966,0.140868155173,0.0108073961437223
7100,0.846553927898149,0.017495644071289,0.141547507507992,0.0109225884956114
7150,0.847720784355603,0.0174751564364849,0.142220875533685,0.0110414342238831
7200,0.848872246598856,0.0174548803178332,0.142894353032907,0.0111593004473463
7250,0.850011798873173,0.0174365413011983,0.143564861787268,0.011279196059617
7300,0.85113339401309,0.0174174297661639,0.144241365978949,0.0113954916119205
7350,0.852240987654741,0.0173952939237385,0.144914946598684,0.0115113877870609
7400,0.853330192727779,0.0173767043984881,0.145581868500778,0.0116350168673822
7450,0.854408870611422,0.0173598125127837,0.146254574173678,0.0117530104663364
7500,0.855472728179991,0.0173400408292414,0.146918520353447,0.0118793211054637
7550,0.856523988815207,0.0173195962913448,0.147583380964324,0.0120022684254149
7600,0.857562179679103,0.0173008245643024,0.148238304069848,0.0121366764194603
7650,0.858586531230938,0.0172825667728714,0.148901475749705,0.0122628299812416
7700,0.859596601814489,0.0172640880808411,0.149555918777978,0.0123982222445667
7750,0.860596150491341,0.0172449249975039,0.150220601533582,0.0125244384618292
7800,0.861581689498496,0.0172253852160368,0.15087574760018,0.0126609447919704
7850,0.862557991305798,0.017204589325515,0.151530246850154,0.0127959222283629
7900,0.863519515907186,0.0171877620363106,0.152179934365248,0.0129352731422612
7950,0.864471894290031,0.0171686532070252,0.15283338107311,0.0130737770725028
8000,0.865412689652538,0.0171496345894446,0.153482615205067,0.0132162192113798
8050,0.866342458811574,0.0171317113793535,0.154133803575167,0.0133573613559336
8100,0.867261761764755,0.0171149173074924,0.15478609098234,0.0134991557027881
8150,0.868168477285556,0.0170967506210665,0.15543871091247,0.0136409445307321
8200,0.869068156985954,0.0170786008422242,0.156091628600287,0.013783381914702
8250,0.869956083311692,0.0170611350466887,0.156739109572355,0.0139333835690044
8300,0.870833944833439,0.0170409017649809,0.157393936694529,0.0140767477000014
8350,0.871702025637559,0.017021974901194,0.158038420024686,0.0142310227775665
8400,0.872562999411546,0.0170029009913336,0.158680963348361,0.0143867415955414
8450,0.873413621141931,0.0169843361123402,0.159322927864269,0.0145447384255773
8500,0.874253875186058,0.0169660436981801,0.159970970177276,0.0147008422541354
8550,0.875083783267863,0.01694923561318,0.160611596295439,0.0148650190458235
8600,0.875906463682347,0.0169306213143316,0.161254036089613,0.0150297699498401
8650,0.876719016575678,0.0169118478342332,0.161891905234128,0.0152009954111896
8700,0.87752554723485,0.0168939096370576,0.162530294394422,0.0153706785469254
8750,0.878323616847388,0.0168738702872422,0.163165113207005,0.0155466945499171
8800,0.879110390648493,0.0168557472306997,0.163807232046834,0.0157202029919415
8850,0.879892588553833,0.0168381815669722,0.164444148002463,0.0158999786355244
8900,0.880665106975784,0.0168202256069302,0.165081473105947,0.0160812803555822
8950,0.881429565499537,0.0168025314200136,0.165718412575866,0.0162660361335822
9000,0.88218576234722,0.0167833716465307,0.166364056121274,0.0164463951104228
9050,0.882937159758498,0.0167657881891783,0.167000394407188,0.0166365661140069
9100,0.883678371367848,0.0167475998743946,0.167639774131045,0.0168281181337772
9150,0.884411723799561,0.0167299726195395,0.168275315359508,0.0170222628598811
9200,0.885139375253114,0.0167120089009219,0.168915262868549,0.017216168536244
9250,0.88586030455957,0.0166933218446529,0.169553485804518,0.0174148632209404
9300,0.88657226607685,0.0166771236846825,0.170194908428414,0.0176139134709282
9350,0.887280351733095,0.016659031047712,0.170836937466163,0.0178143127350432
9400,0.887979334015214,0.0166415801623491,0.171475089984755,0.0180240271677991
9450,0.888672764419026,0.0166244264889221,0.172116426593304,0.0182319960308248
9500,0.88936183221797,0.0166060953292993,0.172758984618715,0.0184434300720045
9550,0.890043674481953,0.0165888577795127,0.173404727846355,0.018654388609308
9600,0.890718968749194,0.0165702926933896,0.174050709601084,0.0188718537538658
9650,0.891389119118528,0.0165515065056052,0.174693123260403,0.019093508874115
9700,0.892052519322769,0.0165346665728388,0.175334085286432,0.0193195764698357
9750,0.892710278374041,0.0165161097758345,0.175968513776144,0.0195559580268207
9800,0.89336460864919,0.016498792432584,0.176612852930539,0.0197878066613484
9850,0.894011188167984,0.0164824394661064,0.177248711207609,0.0200308095134866
9900,0.894648835300853,0.0164669964613938,0.177889618025023,0.020275349292614
9950,0.895283756400137,0.0164473344476356,0.178532298756362,0.0205197551144022
10000,0.895912836774229,0.0164294051385466,0.179178248531988,0.0207657135730242
10050,0.896536971982009,0.0164133742611269,0.179819266832325,0.0210192347842122
10100,0.897156839069404,0.0163951069590817,0.18046197832131,0.0212761999302435
10150,0.897768802338511,0.0163766442914915,0.181109832452897,0.0215321879939597
10200,0.89837654991714,0.0163601782715151,0.181763397290077,0.0217899322194379
10250,0.898981740798289,0.0163437482118623,0.182412241532496,0.0220548861467549
10300,0.899581224241221,0.01632614206821,0.183059564976725,0.0223250584337743
10350,0.900174247322559,0.0163091680487696,0.183708624433181,0.0225977117359367
10400,0.900762640716313,0.0162916904840646,0.184357343934893,0.0228766292781348
10450,0.901348342266073,0.0162726083937123,0.1850149623372,0.0231556571314384
10500,0.901930761353025,0.0162528654197861,0.185666980360212,0.0234410618163022
10550,0.902506751823982,0.0162348360324929,0.186320289264838,0.0237301247478641
10600,0.903077834840956,0.016218482763671,0.186974695121792,0.0240231651058301
10650,0.90364225591112,0.016203451400231,0.187631552609706,0.0243225511730876
10700,0.904204338783196,0.0161865046239472,0.188291917323021,0.0246219966746103
10750,0.904763220902806,0.0161688418524378,0.188954766440895,0.0249239226673746
10800,0.905318023122954,0.0161508562940338,0.189617812689355,0.0252297107282864
10850,0.905869426067676,0.0161320274396192,0.190274561110532,0.0255480472073717
10900,0.906414139345838,0.0161142657020864,0.190936608950668,0.0258665014287929
10950,0.90695597850696,0.0160961876096798,0.191597932566481,0.0261925595192487
11000,0.907492903630718,0.0160783161236646,0.192265631192661,0.0265171739430498
11050,0.908028275111351,0.0160584287833568,0.192937815806688,0.026843307130084
11100,0.908558889048386,0.0160409279528442,0.19360564666885,0.027179642851026
11150,0.909082998389841,0.0160236331781222,0.194273711014791,0.0275215871858364
11200,0.909605234639673,0.0160054340096294,0.194942341286145,0.0278666798400735
11250,0.910122431220997,0.0159877639934169,0.195620898267413,0.0282123534988512
11300,0.910637967085841,0.0159687852570644,0.196297712827753,0.0285640578537843
11350,0.911148975104115,0.0159504952750888,0.19698103832224,0.0289160148514504
11400,0.911657456373952,0.0159312179668078,0.197665702149173,0.0292718821470141
11450,0.912158371324271,0.0159144291392975,0.198346820649897,0.0296383831387028
11500,0.91265904333379,0.0158971437230212,0.199035699726798,0.0300053425173608
11550,0.913155827134304,0.015877909841125,0.199720804519327,0.0303760743456413
11600,0.913649061024777,0.0158586380816293,0.20041127290179,0.0307541060058552
11650,0.914138150845188,0.0158404695743019,0.201107960500848,0.0311330524816065
11700,0.914624432420185,0.0158218588183624,0.201801450509835,0.0315206758356501
11750,0.915108591402366,0.0158033771584091,0.202497872681221,0.031912543305382
11800,0.915588027186236,0.0157852603669881,0.203193238543171,0.0323110958873514
11850,0.916064849009516,0.0157662721014928,0.203894597648918,0.0327128722129087
11900,0.916539451371031,0.0157476700459762,0.204601523918337,0.0331140673441573
11950,0.917011272381643,0.015728479531249,0.20530269575712,0.0335250833836296
12000,0.917479164813999,0.0157097644501002,0.206007063157144,0.0339408371216624
12050,0.917945166988458,0.0156913917538081,0.206712977658861,0.0343612908581407
12100,0.918407001904778,0.01567339363602,0.207427682327004,0.0347816627460631
12150,0.918866099399428,0.0156538996581578,0.208143780190543,0.0352095935621348
12200,0.919322775604769,0.015634894827034,0.208875409228646,0.0356343864676082
12250,0.919775896289318,0.0156150248723768,0.209603430681037,0.0360669044278169
12300,0.920226282480723,0.0155963116204961,0.210322611995028,0.0365138375608424
12350,0.920673296841549,0.0155769780603935,0.21104974565906,0.0369607789631076
12400,0.921116643459556,0.0155571352838559,0.211771819890531,0.0374163832506425
12450,0.921558013957679,0.015539231881087,0.212496395223768,0.0378765534103385
12500,0.921996866946515,0.0155192159685004,0.213228003578773,0.0383406253239911
12550,0.922431722387516,0.0155019377143996,0.213970073269715,0.0388027010722417
12600,0.922864722543982,0.0154853703876997,0.214700749872759,0.039279176218726
12650,0.923296401909876,0.0154658174584319,0.215447701152575,0.0397515469802441
12700,0.923724774217907,0.0154467840946052,0.216189298637387,0.0402355880492068
12750,0.924150147558275,0.015427735888111,0.216942880437499,0.0407140587292362
12800,0.924573291370261,0.0154084289609043,0.217692155320348,0.0412041193341054
12850,0.924995068864941,0.0153891360726824,0.21844639820014,0.0416985064514621
12900,0.925414725945118,0.0153684937156967,0.219205415667519,0.0421982443624525
12950,0.925832090913324,0.0153483707650744,0.219969619838512,0.0426991859505422
13000,0.926246512144841,0.0153280608064025,0.220734016238591,0.043204740332192
13050,0.926658875019657,0.0153083342921523,0.22149662544514,0.0437196762393461
13100,0.927066060623179,0.0152882737131568,0.222264009257488,0.0442366948208301
13150,0.927472152695229,0.015268909911083,0.223033935897444,0.044761699772878
13200,0.927877850798336,0.0152473210796291,0.223807789669144,0.0452877817678951
13250,0.928280357772373,0.0152265313677562,0.224587267247884,0.0458178261931778
13300,0.928680373800461,0.0152053382256898,0.225375923837099,0.0463500975684844
13350,0.929079044897162,0.0151844990512629,0.226165137785912,0.0468878786723905
13400,0.929473176231802,0.0151648823339181,0.22695635938911,0.0474308697589434
13450,0.929867520885062,0.0151436470069715,0.227748088827092,0.0479814347291121
13500,0.930257862821838,0.0151220783184889,0.228543289155952,0.0485397820355416
13550,0.930647772264323,0.0150991345073626,0.229345263721962,0.0490968371195028
13600,0.931035690454794,0.0150782906984989,0.230144689135837,0.0496623101428768
13650,0.931421942452608,0.0150558278386488,0.230951214331758,0.0502312443205691
13700,0.931805767564085,0.0150349655775008,0.231766221596344,0.0508000694979584
13750,0.932187416170645,0.0150133939416654,0.232580810402067,0.0513759016808082
13800,0.93256705992832,0.0149911248863055,0.23339143166114,0.0519630086725732
13850,0.932943292080796,0.014969468868002,0.234213990222512,0.052549615039435
13900,0.933317354948075,0.0149486831645671,0.235034305669432,0.0531420346130449
13950,0.933688922911671,0.0149266159836841,0.23587464825041,0.0537287788450478
14000,0.934059923630538,0.0149045511192236,0.236709955447492,0.0543249424649392
14050,0.934429715854322,0.014881636149396,0.237546811447859,0.0549275576865498
14100,0.934796643158335,0.0148582046475213,0.238387337078441,0.0555353343100866
14150,0.935162023520252,0.0148355030512056,0.239232144974782,0.0561470569343118
14200,0.935524969020761,0.0148130688013329,0.240072873422324,0.0567658546893037
14250,0.935887421713396,0.0147894690026548,0.240920830042884,0.0573889522146261
14300,0.936249322925804,0.0147665151636338,0.241772466433887,0.0580155069527148
14350,0.936607798835392,0.0147430778543145,0.242633857324743,0.0586403528869672
14400,0.936963306503429,0.0147203145596474,0.2435001514612,0.0592683917145606
14450,0.937317322634253,0.0146973390761361,0.244368702891427,0.0599042368372111
14500,0.93767118829017,0.014673311996394,0.245238027599759,0.0605478015379071
14550,0.938022663319086,0.0146485113326111,0.246106995352844,0.0611935760521433
14600,0.938371238627733,0.0146245067834307,0.246981540102805,0.0618464306753281
14650,0.93872041348094,0.0145997776218368,0.247867787191297,0.0624973426338557
14700,0.939068847034073,0.0145739048895622,0.248763529230629,0.0631477838792218
14750,0.939412853355111,0.0145495434811406,0.249657489212472,0.0638049422356219
14800,0.939755790329871,0.0145240314732707,0.250552574440509,0.0644712388261322
14850,0.940098032961233,0.0144989911843028,0.251455905712322,0.0651396388800201
14900,0.94043948963564,0.0144731985940027,0.252361169607499,0.0658085212328124
14950,0.940777400529302,0.0144481873413845,0.253276081518037,0.0664788005038155
15000,0.94111465434707,0.0144219086404733,0.254194925060915,0.067151223706135
15050,0.941449899443428,0.0143960343269576,0.255112823633166,0.0678339985636224
15100,0.94178302035743,0.0143702133716239,0.256041168242025,0.068517921311734
15150,0.942115733963177,0.0143432504872435,0.256973823963349,0.0692023715356364
15200,0.942445903280934,0.0143173447422101,0.25791385075067,0.0698912523492107
15250,0.942774088370746,0.0142913492640945,0.258859424653096,0.0705874580474504
15300,0.94310171380295,0.0142654527913118,0.259807431137909,0.071283030046516
15350,0.943427846689886,0.0142398311615467,0.260764161575452,0.0719833804461806
15400,0.943751967678065,0.0142126226481262,0.261726582296983,0.0726845741142529
15450,0.944076283426238,0.0141852110551111,0.262695586793864,0.0733913506621368
15500,0.944397104958323,0.0141578487474452,0.263667264867813,0.0741039386507771
15550,0.944716963779423,0.0141306356967255,0.264651773139589,0.0748161988250264
15600,0.945034807013972,0.014103841077243,0.265643702307848,0.0755299670869001
15650,0.945351851998069,0.0140760819343177,0.266641941925526,0.0762497832074174
15700,0.945667239384702,0.0140478993572622,0.267639684330902,0.0769762728484116
15750,0.945981819394038,0.0140196106080712,0.268646500190546,0.0777042535418582
15800,0.946294232504511,0.0139905681970455,0.269676218702798,0.0784239797752659
15850,0.946607145322527,0.0139623421822299,0.270707032099993,0.0791533860982881
15900,0.946917282910819,0.0139349346123006,0.271747759504697,0.0798828401445841
15950,0.947226498282106,0.0139071447878966,0.272799075050986,0.0806093797222268
16000,0.94753423868798,0.0138793273179549,0.273845514340859,0.0813507972734876
16050,0.947841711044971,0.0138488387049323,0.274904845861047,0.0820883013868601
16100,0.948146854741272,0.013819800711521,0.275972114745485,0.0828285810082971
16150,0.948449999330248,0.0137903017876692,0.277040522223265,0.0835747176793902
16200,0.948752079552518,0.0137618556648695,0.27811940873651,0.084325143646162
16250,0.949053441535589,0.0137330870432153,0.279205768833499,0.0850755638616332
16300,0.949352097606306,0.0137046043340153,0.280302127821386,0.0858253513877446
16350,0.949652125746967,0.013674018830916,0.28141027077403,0.086575901895922
16400,0.949950264714363,0.0136440122574003,0.282522539717043,0.0873300850256314
16450,0.950245205850551,0.0136145323160702,0.283640781161885,0.0880883079854099
16500,0.950541110458668,0.0135837442774097,0.284772372742484,0.0888415854069605
16550,0.950835291565512,0.0135534991700905,0.28591243279278,0.089593777814245
16600,0.951127882992588,0.0135229223952604,0.287059561678823,0.0903533171224857
16650,0.951419872914338,0.0134923242935623,0.288220708187469,0.0911079598145518
16700,0.951710651667468,0.0134618736256051,0.289376342806026,0.0918734816273896
16750,0.952000025503329,0.0134301480326319,0.29054600592321,0.0926345480735267
16800,0.952287459428232,0.013399396524039,0.291714675752857,0.093402983592971
16850,0.952574797273347,0.0133682368568291,0.292900828761269,0.0941648095923181
16900,0.95285938541607,0.0133359123730352,0.294092733121616,0.0949230445527306
16950,0.953143428827573,0.0133036032121543,0.295287949669373,0.095685630126025
17000,0.953427262328832,0.0132712170184397,0.296484629293729,0.0964556943565571
17050,0.953709181382985,0.0132380056890364,0.297697213383587,0.0972209979616385
17100,0.953989133832956,0.0132055287943265,0.298911129036414,0.0979888487373151
17150,0.954269090247932,0.0131722340816079,0.300142030537144,0.0987538823950807
17200,0.95454851514708,0.0131389883054786,0.30138068712385,0.0995180354128223
17250,0.954824126152895,0.0131058479809904,0.302617093985788,0.100285916588249
17300,0.955101021703164,0.0130727324450747,0.30386364451653,0.101053099600942
17350,0.95537688602485,0.0130390126919159,0.305117812530628,0.101818971314198
17400,0.955650997901829,0.0130062098707688,0.306381625532997,0.102583411612456
17450,0.955924995608663,0.0129718578764804,0.307643267385336,0.103353839018085
17500,0.956196300005244,0.0129383026043621,0.308915441759153,0.104125346118145
17550,0.956469157555334,0.012903010019661,0.310240288430921,0.104863574361851
17600,0.956740464997327,0.0128669748377009,0.311588431275569,0.10559435864679
17650,0.957011190998374,0.0128311317142059,0.312943324295781,0.106319782583276
17700,0.957281323408015,0.0127953563165793,0.314295271438931,0.107054737273977
17750,0.957550037480107,0.0127584983039186,0.315658623313528,0.107787470279986
17800,0.957817925218763,0.0127220462385586,0.317024421344048,0.10851807547432
17850,0.958084475740588,0.0126846010949679,0.318381394388877,0.109260756985103
17900,0.958351228157026,0.0126457862773883,0.319758512244597,0.109991827384001
17950,0.958615971353853,0.0126084437377402,0.321146223402477,0.110717023095337
18000,0.958880544527266,0.012569208506368,0.322530962272159,0.111448245388152
18050,0.959144495001699,0.0125310148876263,0.323920321682748,0.112182390002396
18100,0.959406086146815,0.0124924951764489,0.325322714162491,0.112911240127902
18150,0.959666750090741,0.012455554010388,0.326740647716093,0.113624322952246
18200,0.959926664605983,0.0124164544004602,0.328159935004878,0.114344226411202
18250,0.960185602182287,0.012377534231815,0.329584377862117,0.115065759654809
18300,0.960444349494428,0.0123380561612537,0.330999198426771,0.115794115536049
18350,0.960700534008954,0.0122989139646589,0.332436505554561,0.116510661147929
18400,0.960955821276569,0.0122598730097423,0.33387308926589,0.117227286659229
18450,0.961210573036791,0.0122210010853855,0.335316761941979,0.117946727482295
18500,0.961464598638936,0.0121817101860076,0.336774694559906,0.118654540981016
18550,0.961716595269335,0.0121429978560516,0.338215970348313,0.119377736292942
18600,0.961967352314748,0.012103115459813,0.339681451695498,0.120086074531143
18650,0.96221869524545,0.0120625497258405,0.341154975024311,0.120789894973779
18700,0.962468316342813,0.0120225432333171,0.342626496280558,0.121496888431488
18750,0.962717139790879,0.0119827606055528,0.344101699732802,0.12220303126007
18800,0.962965607272905,0.0119418629962778,0.345620454744438,0.122879574876319
18850,0.963212399444645,0.0119007917939778,0.347141128752661,0.123560875711002
18900,0.963458021084871,0.0118596695845039,0.348666129017996,0.124234816332446
18950,0.963703432873888,0.0118181829138473,0.350199273499478,0.124907895602737
19000,0.963947505471969,0.0117767074297822,0.351734322270014,0.125580703497698
19050,0.964191605153654,0.0117342327453924,0.353283523954313,0.126244096543692
19100,0.964434522865394,0.011692523995991,0.354837369995085,0.126908503029261
19150,0.964675012484925,0.0116512282708787,0.356410054539406,0.127558867906998
19200,0.964914584848906,0.0116092691429364,0.357975392116291,0.128213277894329
19250,0.965154088343421,0.0115669122255677,0.359552718522082,0.128863001026571
19300,0.96539270467999,0.0115235989098158,0.36113358236535,0.129510131066898
19350,0.96562977725938,0.0114807698678586,0.362716620757229,0.13015512626027
19400,0.965865658293018,0.0114379617280661,0.364310576805648,0.130793034757257
19450,0.966100384817282,0.0113946100290812,0.365933663750903,0.131408684786079
19500,0.96633451320679,0.0113518856476163,0.367556391309958,0.132026824428204
19550,0.966568328696024,0.0113088052031996,0.369187975345445,0.132641261875201
19600,0.966800409806301,0.0112661555946045,0.370821229587397,0.133248830313618
19650,0.967030949824295,0.0112228068719437,0.372472231146277,0.133845848305407
19700,0.967261116583058,0.0111795976749363,0.374118158731008,0.134447160883536
19750,0.967490470507201,0.0111344908619659,0.375800177463431,0.13502298194294
19800,0.967717820997359,0.011090886555006,0.377485210162921,0.135598010153493
19850,0.967946131001789,0.0110455912525354,0.379184832230146,0.13616103318654
19900,0.968173977851587,0.0110005414250285,0.380896070219558,0.136714650875044
19950,0.968399397283916,0.0109555356616345,0.382639282385221,0.137247268855503
20000,0.968624352486421,0.0109106600656011,0.384406383054235,0.137758029249986
20050,0.968847420037816,0.0108663927634811,0.386256359516958,0.138205211371837
20100,0.969070225460602,0.0108202866120199,0.388172598748784,0.138599495835888
20150,0.969292523389389,0.0107752610137767,0.390110938867423,0.138980070128748
20200,0.969514038406637,0.0107300967723142,0.392085729547963,0.1393356158258
20250,0.969734354985857,0.0106847958584024,0.394052913521918,0.13969250789623
20300,0.969953922447696,0.0106390629493485,0.396040453979244,0.140037253689947
20350,0.970172305847033,0.0105926429390469,0.398049412871259,0.140361009170128
20400,0.970390236603856,0.0105450329324102,0.400078450381473,0.140669947352315
20450,0.970606477084152,0.0104973376634678,0.40210171028271,0.14098125438661
20500,0.970821680774325,0.0104506897044281,0.404142361777857,0.141280857518236
20550,0.971036037314306,0.0104038686002294,0.406196406626357,0.141566479995646
20600,0.971248798674347,0.0103571359218071,0.408261891059377,0.141845515760974
20650,0.971461712908775,0.0103098019795343,0.410329936741796,0.142122474541448
20700,0.971673632492099,0.0102625536113852,0.412408012383481,0.142389545415641
20750,0.971884173489334,0.010214842473215,0.414508438345567,0.142637324192441
20800,0.972093354612327,0.0101679046804776,0.416610999233127,0.142878869971167
20850,0.972301299737435,0.0101201507608964,0.418726676117408,0.143111955889228
20900,0.972507985851669,0.0100736272514176,0.420840233716671,0.143342414973388
20950,0.972714281533516,0.0100260082953239,0.422961159986318,0.143567096860384
21000,0.972920904156418,0.0099773505956014,0.425089039613601,0.143786955920852
21050,0.973125345087134,0.00992989656132785,0.427222381934028,0.143997118356788
21100,0.973329752528645,0.00988140854957771,0.429370318723929,0.14419733038848
21150,0.973532210631316,0.00983382104901438,0.431540329043036,0.144377878037541
21200,0.973732947972598,0.00978643561258054,0.433702382195983,0.144557471614018
21250,0.973933651742643,0.00973878643731205,0.435862819662048,0.144738376897775
21300,0.974133701505578,0.00969103892800772,0.43802847179887,0.14491341463933
21350,0.974331793930497,0.00964305357685797,0.440213188146435,0.145069241181797
21400,0.974529913457377,0.00959418238733404,0.442392674678977,0.145229532754078
21450,0.974725715115453,0.00954622030248011,0.444564329965456,0.145390487249866
21500,0.974919828468442,0.0094982843122072,0.446752704238323,0.145536284185912
21550,0.975114704916534,0.00944954778317646,0.448954211734222,0.145670687971883
21600,0.975307045250144,0.00940222239468089,0.451133324410282,0.14581290716365
21650,0.975498538849791,0.00935424746516671,0.453327375931097,0.145940369647636
21700,0.975689201717331,0.00930563116128372,0.455513679085052,0.146071859986163
21750,0.975878852320662,0.00925788801078543,0.457724722303445,0.146183216321833
21800,0.976067416956655,0.00921107745451965,0.459934784334284,0.1462892434351
21850,0.976254563578349,0.00916391236051202,0.462134084122572,0.146399460112354
21900,0.976439784327674,0.00911601810247375,0.464342920104149,0.146502839364239
21950,0.976625080755483,0.00906833873985514,0.466578375898044,0.146581698491958
22000,0.97680908312852,0.00902034810775965,0.46881828960071,0.146650040739411
22050,0.976992009699485,0.00897320562019863,0.471058919169728,0.146712962576924
22100,0.977174404470307,0.00892513865746718,0.473291141937666,0.146780116789535
22150,0.977356373183866,0.00887776867846209,0.47552669540457,0.146837701704532
22200,0.977536227479877,0.00883080404220107,0.477757475588025,0.146899070510351
22250,0.97771356506761,0.00878405395724187,0.480003411036844,0.14693987394521
22300,0.977891429593884,0.00873685996801479,0.482235053425478,0.146988633131403
22350,0.978068077835285,0.00868938876611499,0.484472606654349,0.147022168574854
22400,0.978242924019768,0.00864266467721028,0.486722933146221,0.147045720459545
22450,0.97841622002178,0.00859578984909592,0.488946938270889,0.147086363745276
22500,0.97859044037198,0.00854894588446247,0.491187758769808,0.147104132730718
22550,0.978763394796856,0.00850161282533785,0.49343586321433,0.14711245894756
22600,0.978934892069827,0.00845448968338328,0.495677388256236,0.147123885859936
22650,0.979105780999818,0.00840834154092943,0.497935056025627,0.147117855201762
22700,0.979276060547386,0.00836140793498365,0.500189573922328,0.147109561127776
22750,0.979445224694148,0.00831443554152562,0.502435578375468,0.147103560420634
22800,0.979612466403243,0.00826829303221494,0.504691397220505,0.147083921781775
22850,0.979779074308751,0.00822209721255243,0.50694983234897,0.147053654193066
22900,0.979944637319771,0.00817577837625835,0.509186338470858,0.147040002193903
22950,0.980108944396345,0.00812910025739958,0.511428311797567,0.147013473331935
23000,0.98027314945926,0.00808247448000165,0.513684574330522,0.146971131271003
23050,0.980436089854335,0.0080356024188736,0.515927264469952,0.146932021722439
23100,0.980596848789855,0.0079899072679394,0.518183261465686,0.146878662397868
23150,0.980756368736299,0.00794478410798135,0.520418633609877,0.14683379874643
23200,0.980914730057071,0.00789982555081916,0.522661119009545,0.146779433044148
23250,0.981071713474239,0.00785513037223934,0.52488918795422,0.146726739178978
23300,0.981229619616521,0.0078089954403806,0.527131795189562,0.146660866134475
23350,0.981386799349176,0.00776248295744905,0.529380137541366,0.146582371111641
23400,0.981541515673687,0.00771696348098539,0.531617401633778,0.146505937501352
23450,0.981693582749802,0.00767316841142575,0.533850842091951,0.146426115670249
23500,0.981846526199468,0.00762838338550036,0.536081392878922,0.146342802224448
23550,0.98199833500159,0.00758298051771381,0.538330062810255,0.146240395149817
23600,0.982149923838588,0.00753754072389033,0.540545372962809,0.146152657565906
23650,0.982300158265482,0.00749222234048157,0.542778780254329,0.146049223773114
23700,0.982448804543593,0.00744745682186914,0.545015519738943,0.145940050642446
23750,0.9825970621375,0.00740343893604646,0.547249683137951,0.145823825429751
23800,0.982744254749093,0.00735848706113713,0.549467921040961,0.145711321248087
23850,0.982890817208937,0.00731368577636537,0.551680157506391,0.145596316608952
23900,0.983036686649717,0.00726998363049721,0.553890362589132,0.145477105833205
23950,0.983181693594962,0.00722600467688432,0.556103473013319,0.14535142289862
24000,0.983324975065398,0.00718187600351504,0.558298434818841,0.145231260821809
24050,0.983467564973644,0.00713778794982679,0.560511973334734,0.145089688069455
24100,0.983608192092375,0.00709443477983952,0.562727745208163,0.144939118873301
24150,0.983748898432375,0.00705048352518753,0.564928314043768,0.14479121163278
24200,0.983887788040528,0.00700671405956562,0.567119464317287,0.144646600308527
24250,0.984027116033696,0.00696319420952925,0.569312868874334,0.1444904680924
24300,0.984165155667005,0.00692001823319984,0.571520655906761,0.144314451990276
24350,0.984301382035733,0.00687722043952821,0.573713143968349,0.144145107970328
24400,0.984436953666359,0.00683499519259761,0.575895005032429,0.143979229595828
24450,0.984571792432694,0.00679252991226199,0.578069343155861,0.143813224402207
24500,0.984706122886914,0.00674979439960498,0.580245965759671,0.143637292920965
24550,0.984840400691451,0.00670702195677235,0.582425738881734,0.143451219645309
24600,0.984973172321254,0.00666374009600071,0.584608116797746,0.143257017801561
24650,0.985104395507525,0.00662167103007445,0.586775920993345,0.14306686050264
24700,0.985234651876214,0.00657989128701855,0.588929087382323,0.142880771158693
24750,0.985364567011351,0.00653745600890624,0.59108594116192,0.142682527094019
24800,0.985492452535623,0.00649674880815199,0.593251342687006,0.142469015354483
24850,0.985619827170439,0.00645516815545258,0.595402039822,0.142265825637401
24900,0.985747319390572,0.00641282086532897,0.597548059681801,0.142055876772007
24950,0.985874310269166,0.0063701591131616,0.599689900996063,0.14184602097578
25000,0.986000123124353,0.00632888461618822,0.601833019672632,0.141622827870639
25050,0.986125101458673,0.00628730331183539,0.603962089074336,0.141404636504343
25100,0.986248232829854,0.00624553324924416,0.606098555097932,0.141175618140277
25150,0.986370609943631,0.00620458972206821,0.608227806858042,0.140939790354869
25200,0.986493344020988,0.00616298735015207,0.610346940904642,0.140708866120567
25250,0.986614398820756,0.00612253472493458,0.61245597250959,0.140477274169125
25300,0.986734085520177,0.00608130852079379,0.614555843668873,0.14024548271138
25350,0.986853497823864,0.00603980532513113,0.616660884360479,0.140004248261946
25400,0.986972526968844,0.00599855365468045,0.618754632033606,0.139759516998572
25450,0.987090512201238,0.00595753338899838,0.620853624089229,0.139507347718632
25500,0.98720753384542,0.00591731165191406,0.622933549132952,0.139259959980148
25550,0.987323844750631,0.00587688773633501,0.625013431333339,0.139006591045884
25600,0.987439329850691,0.00583661670004663,0.627115238234162,0.138728725876373
25650,0.987553008744476,0.0057965576132115,0.629199182191296,0.138453348238463
25700,0.987667335697362,0.00575616447625466,0.631264331194767,0.138190357609169
25750,0.987780267111132,0.00571592233488133,0.633331097983921,0.137915539380916
25800,0.987892905850582,0.00567575441306056,0.635396031595395,0.137636352865762
25850,0.988003356777024,0.00563637705145004,0.637453000739715,0.137351117600719
25900,0.988113557016289,0.00559707378446939,0.639510203477311,0.13706342036537
25950,0.988223377770968,0.005557719671644,0.641555331978933,0.136774955444982
26000,0.988331460191294,0.00551908545281053,0.643595688610914,0.136485651131041
26050,0.98843976824295,0.00548024348389613,0.645628917375668,0.136192235897637
26100,0.988547571189361,0.00544118028600386,0.64766427954346,0.135892352486743
26150,0.988655521208798,0.00540125483277638,0.649682912196364,0.135596174967346
26200,0.98876121559148,0.00536298796687398,0.651707327630546,0.135289239527712
26250,0.988865627907948,0.00532525195669558,0.653716853187596,0.134982412674841
26300,0.988969737694965,0.00528737129976767,0.655717940775927,0.134677048804972
26350,0.989073648072096,0.00524903648308662,0.657712499106742,0.134370232712211
26400,0.989176542608646,0.00521088855197202,0.659712308048179,0.134052298070912
26450,0.989278880827142,0.00517306738259346,0.661708243441169,0.133727999491405
26500,0.989380884717437,0.00513492585368217,0.663682002066252,0.133416256422543
26550,0.989481987087313,0.00509708962819961,0.665662042367822,0.133091620514788
26600,0.989581215457701,0.00505981473252875,0.66764146323092,0.132756558988381
26650,0.989679795274117,0.00502313386295438,0.669603274692782,0.132429746838451
26700,0.989777914835172,0.00498546095388207,0.671564463637278,0.132094556527077
26750,0.989876119795224,0.00494799533354001,0.673520917019129,0.131754806760772
26800,0.989973208130256,0.00491119076332544,0.675477849323031,0.131407284864385
26850,0.990069603468995,0.00487496081065362,0.677410589822495,0.131070585230982
26900,0.990165706484435,0.00483871109526519,0.679346276883317,0.130726684044399
26950,0.990260365332206,0.00480235911759515,0.681291682506256,0.130368179704228
27000,0.99035491012991,0.00476617699923979,0.683208275018997,0.130025931495459
27050,0.990448992436871,0.00472928460656639,0.685133849847212,0.129666519249394
27100,0.990543141133839,0.00469202430247725,0.687050303889874,0.129307815201325
27150,0.990634846339146,0.00465584845055642,0.688953249971726,0.128952987692535
27200,0.990727138400111,0.00461878908647224,0.690863166619107,0.128584165726668
27250,0.990817824475207,0.00458283164655293,0.692759720354437,0.128221016076431
27300,0.990907944736357,0.00454705382458071,0.694657980819504,0.127846878189375
27350,0.990997216454867,0.00451173179690614,0.696550460600852,0.127467896097904
27400,0.991085852291144,0.00447650728968367,0.698431766321526,0.127091863256237
27450,0.991173947290637,0.00444137393346674,0.700315054508108,0.126703494641178
27500,0.991261379271337,0.00440664916171862,0.702170777146537,0.126332696056382
27550,0.991348681404744,0.00437154620436371,0.704023080829357,0.125958958159637
27600,0.991434761291521,0.00433694125589215,0.705884342672555,0.125566562093146
27650,0.991520250793009,0.00430203128047461,0.707735595107591,0.125178000767632
27700,0.991606279271579,0.00426636229165435,0.709590961952458,0.124779747820696
27750,0.991690549234582,0.00423180651104526,0.711441875114252,0.124373015704422
27800,0.991774363872101,0.00419717502867563,0.713265208641167,0.123985186567366
27850,0.991857611164841,0.00416256798161176,0.71509571411996,0.123580664751305
27900,0.991939723018311,0.0041285232966171,0.716919904826291,0.123173178233302
27950,0.99202161394393,0.00409480730159457,0.718739367429976,0.122765720639747
28000,0.992103556384705,0.00406116007847032,0.720547656819864,0.122359478576228
28050,0.992184901202775,0.00402719149844488,0.722358864297625,0.121942565034622
28100,0.992264592981,0.00399410389898821,0.724159161649741,0.121528522595834
28150,0.992343697327723,0.00396105381980143,0.725959526974451,0.121106809114173
28200,0.992422002173657,0.00392817210144931,0.727737291884466,0.120695445655775
28250,0.992499756746352,0.0038954691398091,0.72951369958729,0.120278750407539
28300,0.992577275143515,0.00386280112480482,0.731290133224594,0.119852474808673
28350,0.992653668790457,0.00383069927259186,0.733059726937635,0.119424706582591
28400,0.992729524180392,0.00379838196870481,0.734827251856139,0.118992055324706
28450,0.99280485876411,0.00376630927897375,0.736579208714495,0.118567473721972
28500,0.992879949236487,0.00373387107802762,0.738332366401802,0.118134851239796
28550,0.992954347566514,0.0037017312670529,0.740071690724879,0.1177045339988
28600,0.993027998185941,0.00366944237242488,0.741795200575948,0.117280034250975
28650,0.993101537002194,0.00363773023019906,0.743529189632667,0.116837691767693
28700,0.993173813102807,0.00360604317226371,0.745268018458728,0.1163845856715
28750,0.993245321638459,0.00357501027808928,0.746986239241277,0.115943700458982
28800,0.993316581986939,0.00354417521322926,0.748695734172861,0.115505612497918
28850,0.993387582815911,0.00351332393031231,0.750399735380814,0.11506158034473
28900,0.993457726441476,0.00348244426047144,0.752089756827245,0.114620434652698
28950,0.993526818859469,0.00345229127074266,0.753793339568123,0.114162090055367
29000,0.993596292648049,0.00342161018543349,0.755486330910118,0.113708213520363
29050,0.993664267743868,0.00339085259641234,0.757155359461678,0.113269088387536
29100,0.993732803485261,0.00336023867192741,0.758833494423929,0.112811519240247
29150,0.993800745792195,0.00332965356497781,0.760493301145869,0.112363673139661
29200,0.993866940844401,0.00330040569701741,0.762167007092685,0.111892202875181
29250,0.993933442560118,0.00327032801452682,0.763833859013374,0.111419234626248
29300,0.993999506441488,0.00324049116783254,0.765487486191782,0.110954821399309
29350,0.994064765485649,0.00321114930189374,0.767134432163223,0.110486383385156
29400,0.994130000601134,0.00318122375784091,0.768782781464976,0.110010366469057
29450,0.994194655042699,0.0031518893936889,0.770423377958303,0.109535065026821
29500,0.994258277590312,0.00312286383102187,0.772048627522397,0.109067445758403
29550,0.994320940044276,0.00309404280560264,0.773671174198984,0.108595025688691
29600,0.994383202654677,0.00306572090824664,0.775290576699264,0.108116782091771
29650,0.994445414930734,0.00303694001717561,0.776902890409004,0.107637962866225
29700,0.994507682957179,0.00300821673002041,0.778493230393876,0.107171173014172
29750,0.994569686870575,0.00297934655589007,0.780103518949041,0.106678364601888
29800,0.994630968848338,0.00295067167827719,0.781693401176445,0.10619672818175
29850,0.994691552890917,0.00292221103221481,0.7832959271508,0.105698102082117
29900,0.994750524515376,0.00289458769344786,0.784883277714515,0.105206731181875
29950,0.994809708702418,0.00286672031654295,0.786462234922583,0.10471567857942
30000,0.994868471254914,0.00283879377829852,0.788043792838966,0.104215975266271
30050,0.994927120646018,0.00281073412831683,0.789611121044558,0.103720818927081
30100,0.99498429457529,0.0027841228165007,0.791185643317221,0.103212470846841
30150,0.995041483034085,0.00275699359885117,0.792743487799127,0.102713970992465
30200,0.995097443884359,0.00273041585669513,0.794294280813235,0.102211583928376
30250,0.995153058614718,0.00270415355462721,0.79583008978691,0.101718380416045
30300,0.995209019887963,0.00267777260256643,0.79736793571234,0.101215800302117
30350,0.995264670581791,0.0026507380574366,0.798905452796474,0.10070897996205
30400,0.995319553765338,0.0026239392646529,0.800433684468527,0.100200305830493
30450,0.995374209803306,0.00259720734562148,0.801950273827005,0.0996973761862475
30500,0.995427777710675,0.0025716164141298,0.80346341799302,0.0991867737479769
30550,0.995481135188104,0.00254552384422007,0.804967033937467,0.0986820416240368
30600,0.995533867855709,0.0025197890918665,0.806465602004304,0.0981748095972753
30650,0.995586548867518,0.00249374326534965,0.807963954034017,0.0976596245148834
30700,0.995638704707526,0.00246801365136734,0.80945514617471,0.0971436502146763
30750,0.995690920671899,0.00244238021183311,0.810948812091964,0.0966190459956652
30800,0.995741122495015,0.00241744218880849,0.81241594183546,0.0961149671333335
30850,0.995791649782126,0.00239238934208907,0.813882924357477,0.0956016591719011
30900,0.995841500321895,0.00236782996827781,0.815344172091679,0.0950866832131268
30950,0.995891012106289,0.00234328901566235,0.8167901907456,0.0945828776629279
31000,0.995939960301517,0.00231842991663786,0.818247469368022,0.0940584411492013
31050,0.995988355257955,0.0022942289741588,0.819710836085909,0.0935193861902188
31100,0.996036618500478,0.00226977794629605,0.821148480370237,0.0930026688721128
31150,0.996084511521183,0.00224525539354849,0.822601475523281,0.0924597116312652
31200,0.996132093771906,0.00222101152545886,0.824032240228841,0.0919347681162544
31250,0.9961791071228,0.00219719705106985,0.825455876652634,0.091410631978689
31300,0.996225914646761,0.00217318950890413,0.826878937663854,0.0908776955406889
31350,0.996272880913691,0.00214899723237288,0.828283908270812,0.0903552050010254
31400,0.99631860350409,0.00212570214538019,0.829692095138185,0.0898241906463266
31450,0.996364448940497,0.00210192513982622,0.831094258782115,0.0892947646607536
31500,0.996409346531917,0.00207892999930195,0.832492481400972,0.0887635903302134
31550,0.996454482308164,0.00205563323718991,0.833863454928332,0.0882548163828665
31600,0.996498403753409,0.00203278354722016,0.835240132283758,0.087731540266371
31650,0.996542241359877,0.00200988120806903,0.836622814242679,0.0871948544382235
31700,0.996586271617804,0.00198708895222745,0.838008085019057,0.0866459687953588
31750,0.99662916908011,0.00196436617059621,0.83938034193821,0.086103605494084
31800,0.99667134177451,0.00194257025363947,0.840742813235259,0.0855668633416939
31850,0.99671372871979,0.00191985670978624,0.842116430553984,0.0850100956702928
31900,0.996755427452948,0.00189815494645564,0.843486619588081,0.0844513766448623
31950,0.996797629312957,0.00187563010168317,0.844854103599025,0.0838867919295209
32000,0.996839557118323,0.0018533132565125,0.846200852593934,0.0833391296389159
32050,0.996880905878327,0.00183114692551369,0.84753707249584,0.0827977465795371
32100,0.996921373920695,0.00181006576016293,0.848870815439947,0.0822508036209249
32150,0.996961761832959,0.00178868808670794,0.850198315741873,0.0817028672277805
32200,0.997001630769697,0.00176724181122342,0.851522012420068,0.0811534446142415
32250,0.997040919388043,0.00174602602212484,0.852841135525706,0.0806039356079419
32300,0.997079439942361,0.00172533185843503,0.854166964196098,0.0800371823744157
32350,0.997117654942546,0.00170476663563255,0.855480929854628,0.0794761885468299
32400,0.997155857622888,0.00168400708769907,0.856796368440492,0.0789091847654617
32450,0.997193706094428,0.0016635551417978,0.858104333523029,0.0783439062087204
32500,0.99723098844621,0.0016430318368823,0.859395880394098,0.0777881468840659
32550,0.997268318204018,0.00162247760022125,0.860674861304784,0.0772383972803346
32600,0.997305481310438,0.00160194881610295,0.861960835825826,0.0766741925564701
32650,0.997341829364909,0.00158192690227259,0.863238690258694,0.0761100215015452
32700,0.997377685242816,0.0015623307984809,0.864492319485556,0.0755671757550807
32750,0.997412990211304,0.00154302993550899,0.865763472940461,0.0749969594275324
32800,0.997448151898375,0.00152354634241193,0.867035064465789,0.0744212537978568
32850,0.997483054574557,0.00150428892872307,0.868285022214737,0.0738628850199138
32900,0.997517470548071,0.0014852170755481,0.869523182920342,0.0733105058213956
32950,0.997551983192649,0.00146585636966111,0.870766840873873,0.0727453542528784
33000,0.99758582733626,0.00144676499453144,0.871992860916848,0.072194578109307
33050,0.997619723079684,0.00142759960661239,0.873235806041648,0.0716182244112361
33100,0.997652976061459,0.00140844609854963,0.874469735234858,0.0710457920756736
33150,0.997685497367244,0.00139025902865949,0.875693202173702,0.0704795441516774
33200,0.997718416197491,0.00137147549973029,0.876920707242984,0.0699043599827433
33250,0.99775153492534,0.00135278588877229,0.878137445977607,0.0693315083162457
33300,0.997784137387046,0.0013342473112209,0.879344138215111,0.068762188824408
33350,0.997815553388389,0.00131632818079726,0.880534510156611,0.0682049985253157
33400,0.997846750737377,0.00129839337933244,0.881732919462762,0.0676322580672978
33450,0.997877400645683,0.00128081169159381,0.882918307277095,0.0670670513993099
33500,0.997908099514288,0.00126315165843778,0.884103845671587,0.0664972657280329
33550,0.997938011068156,0.00124636146227262,0.885280833925764,0.0659292779581681
33600,0.997967907999194,0.00122934755478943,0.886454647134916,0.0653576074216243
33650,0.997997219253593,0.00121198822794125,0.887648895341187,0.0647592266068407
33700,0.998026512129646,0.0011949308783885,0.888818130296373,0.0641820983906569
33750,0.998055646529754,0.00117778237054205,0.889963270323667,0.0636225473606665
33800,0.998084389859951,0.00116123979681156,0.891120824277793,0.0630448199398398
33850,0.998113119893381,0.00114430754135999,0.892257578544202,0.0624830933820398
33900,0.998140908985738,0.00112806684459372,0.893394119329184,0.0619158180862332
33950,0.9981684109836,0.0011119204628876,0.894515060090363,0.0613594601616193
34000,0.998195792194858,0.00109582502106886,0.895644323269284,0.0607865689290316
34050,0.998222608136746,0.00108020178320557,0.896761438689905,0.0602210493003052
34100,0.998248687577767,0.0010649067952416,0.897859586022786,0.0596728853872294
34150,0.99827485197428,0.00104923222461134,0.898968802261677,0.0591074060524367
34200,0.998301057535771,0.00103378331601642,0.900084872656148,0.0585265568719698
34250,0.998327150935057,0.0010182038214649,0.901183727112657,0.0579593783582962
34300,0.99835322155727,0.00100279977891383,0.902275594968788,0.057394015327066
34350,0.998378835946363,0.000987477914614208,0.903363580321242,0.0568255524534976
34400,0.998404684178053,0.000971877585591194,0.904459107933962,0.0562467544200672
34450,0.998429383042869,0.000957027439039719,0.905534711688577,0.055683157027313
34500,0.99845415064869,0.000941986670986251,0.906612897347311,0.0551110465519348
34550,0.998478620612554,0.000927287691439434,0.907686178930137,0.0545411176110551
34600,0.998502821042835,0.000912553750397836,0.908744894995015,0.0539806411579316
34650,0.998526684424444,0.000898453942360961,0.909798717497702,0.0534190444423353
34700,0.998551145122452,0.000883785200374839,0.91084743661003,0.0528591601124079
34750,0.998574848544544,0.000869279671783101,0.911903766534135,0.0522852771010452
34800,0.998598454693535,0.000854802058910549,0.912958916995561,0.0517084772615871
34850,0.998621444338926,0.000840623317356067,0.913999950834541,0.0511422132808253
34900,0.998644343869508,0.000826541932474219,0.915039077906458,0.0505735715792381
34950,0.998667095876188,0.000812991521428186,0.916066094951926,0.0500140974652511
35000,0.998689221754381,0.000799515335717597,0.917088189580687,0.0494529107144354
35050,0.998708976919441,0.00078773171223428,0.918061752220667,0.0489233118690883
35100,0.998728414099931,0.000776165254387763,0.919032075804049,0.0483949285774089
35150,0.998747659010808,0.000764748607196662,0.92000966425962,0.0478519740299843
35200,0.998767088344855,0.000752833536231071,0.92096246216639,0.0473306886617398
35250,0.99878605330432,0.000741585582127012,0.921906151529922,0.0468159322635146
35300,0.998805199360155,0.000730046076988532,0.922864514231811,0.0462803075600183
35350,0.998823849426604,0.000718695596691635,0.923810972824177,0.0457533371027238
35400,0.998842237889662,0.000707489588156783,0.924750570895389,0.0452288836693092
35450,0.998860624237198,0.000696235613057156,0.925689511105053,0.0447010037333098
35500,0.99887847009086,0.000685375008263625,0.926615808729129,0.0441820929132128
35550,0.998896085745269,0.000674737184079229,0.927531267745604,0.04366976233348
35600,0.998913444840493,0.000664103097060147,0.928447695352822,0.0431522013330804
35650,0.99893106818003,0.000653681498405566,0.929369972384068,0.0426230785102192
35700,0.998948391300312,0.000643205725042956,0.930288557812354,0.0420940891459951
35750,0.998965785817978,0.000632384987526459,0.931203670845604,0.0415620817678447
35800,0.998982814529164,0.000622051120576773,0.932101032491175,0.0410472368477318
35850,0.998999616100411,0.000611547121734595,0.933002420217304,0.0405225594312953
35900,0.999016053350135,0.000601257089417197,0.933906372239426,0.0399926463081884
35950,0.999032190827996,0.000591170596272961,0.934801494194919,0.0394659670821405
36000,0.999048606178583,0.000581107110630323,0.93568088233701,0.0389536482548705
36050,0.999064510428192,0.000571131252991469,0.93655706084642,0.0384384916339985
36100,0.999080272773374,0.000561333620977154,0.937448782555586,0.0379010578586568
36150,0.999096181904464,0.000551356762574777,0.938317036314538,0.0373885752023279
36200,0.999112127011309,0.000541235894166842,0.939177899463093,0.0368792852293608
36250,0.999127870151401,0.000531320322313796,0.940036636675923,0.0363675080699326
36300,0.999143462825422,0.000521335563308709,0.940892867192651,0.0358559675238128
36350,0.999158615871669,0.000511922887483929,0.941742106786489,0.0353455383614106
36400,0.999173157657695,0.000502837301073047,0.942587778692616,0.0348338589860192
36450,0.999187553223691,0.000493869167806576,0.943426553003711,0.0343271879713126
36500,0.999201544149446,0.000485077035565081,0.944262270498178,0.033818129975825
36550,0.999216034567593,0.00047597495036779,0.945103274400247,0.0333029467713729
36600,0.999230405304525,0.000466940217070493,0.945926475741724,0.0328030968470279
36650,0.999244133016659,0.000458310065782769,0.946753889194238,0.0322930297584385
36700,0.999257674392975,0.000449723915769348,0.947560368448113,0.031801324540618
36750,0.999271389321559,0.000440857921488675,0.948358835190461,0.0313145058214867
36800,0.999285156275481,0.000432228434047954,0.949161167534116,0.0308204098904763
36850,0.999298652409253,0.000423751983462854,0.949953041366131,0.0303335117551569
36900,0.999311434556795,0.000415727775541175,0.950761957620856,0.0298240094275856
36950,0.99932427457878,0.000407725859205913,0.951567967969788,0.0293132393584414
37000,0.999337141603819,0.000399541500949228,0.95234952407189,0.0288249249867238
37050,0.999349588570604,0.000391818471399552,0.953141426335642,0.0283239173489171
37100,0.999361965991833,0.000384120011718864,0.953912242906068,0.0278407736753872
37150,0.999374273825087,0.000376164711222878,0.954683901317043,0.0273534538411507
37200,0.999386454122756,0.000368383672009888,0.955459246476629,0.0268578990955762
37250,0.999398963574141,0.000360177086868067,0.95623420116243,0.0263628587355871
37300,0.999410747602393,0.000352424268587094,0.956995786410236,0.0258759360675132
37350,0.999422637480656,0.000344699323584092,0.957743863484826,0.0253996140269649
37400,0.999434395637275,0.000337104823154577,0.958502962462701,0.0249109872715332
37450,0.999445999605229,0.000329613349060275,0.959247314277071,0.0244337853165895
37500,0.99945726368502,0.000322335299125565,0.959994986164152,0.0239505034984485
37550,0.999468280187365,0.000315286578316027,0.960701104700693,0.0235031028847131
37600,0.999478990643613,0.000308537923790376,0.961416605857176,0.0230433320728416
37650,0.999489695966002,0.000301755869253523,0.962109011977052,0.0226058539909213
37700,0.999499777468017,0.000295262100587941,0.962793985945312,0.022171353257651
37750,0.999510031717873,0.000288895977252387,0.963476424313868,0.0217377349120437
37800,0.999519916107785,0.000282507038470523,0.964164990037684,0.0212964111104383
37850,0.999529517281046,0.000276277813628172,0.964855530687457,0.0208498226883106
37900,0.999539258872488,0.000270148824820022,0.965533474865201,0.0204123050101032
37950,0.999548730053013,0.000264118020964073,0.966198760619639,0.0199859962954192
38000,0.999558116080389,0.000258007003620826,0.966867849151349,0.0195533397767999
38050,0.999567338487301,0.000252120013616438,0.967541975294861,0.0191175957541315
38100,0.999576568084378,0.000246215390800617,0.968208082642509,0.0186853656032081
38150,0.999585820142219,0.000240111261101982,0.968877139695029,0.0182514234910674
38200,0.999595000757303,0.000234107061148454,0.969533172314062,0.0178274116413193
38250,0.999603813490159,0.000228363867772556,0.970181251156027,0.0174073047945212
38300,0.99961232826327,0.000222922480836066,0.970831128766015,0.016985625760255
38350,0.999620912191123,0.000217411893946968,0.97146569328745,0.0165773302069663
38400,0.999629344791015,0.000211971177294406,0.972106957022971,0.0161621351393417
38450,0.999637926391018,0.000206347829076733,0.972731438542937,0.0157615430769536
38500,0.999646220914967,0.000200989987418049,0.973355980127799,0.0153616278744673
38550,0.999654581905137,0.000195567136815132,0.973991303801759,0.0149545296289248
38600,0.999662874472869,0.000190147804414355,0.97461246508663,0.014557655936001
38650,0.999670869484151,0.000184969440446314,0.975243391962903,0.0141559829196811
38700,0.999678589011482,0.000180020390263225,0.975846895999553,0.0137737992394366
38750,0.999686069370758,0.000175135147177893,0.976450415296451,0.0133947100089992
38800,0.999693340154461,0.000170509097171891,0.977045037862063,0.0130261472583113
38850,0.999700505802714,0.000165949389776532,0.977622033489159,0.0126704968919951
38900,0.999707530562526,0.000161515033431532,0.978206600860041,0.0123135363100542
38950,0.999714643373427,0.000157000886100169,0.978781164165147,0.0119657120446515
39000,0.999721512365454,0.000152816051778988,0.979348974398542,0.0116253880193822
39050,0.999728355249021,0.00014849084320042,0.979920555572828,0.0112874552367279
39100,0.999735428496394,0.000143968103237535,0.980483095019579,0.010958483863637
39150,0.999742294963959,0.00013970391120095,0.981036357822084,0.0106372730893678
39200,0.999749061404422,0.000135483842958563,0.981594445846825,0.010322728198807
39250,0.99975554120484,0.000131500520616357,0.982150585844114,0.0100149357186035
39300,0.99976173522767,0.000127688774092468,0.982694861936296,0.00972030561397784
39350,0.999768348301066,0.000123458017452811,0.983233604536828,0.00943354997501714
39400,0.999774513191796,0.000119662642445344,0.983768222135435,0.00916094457325866
39450,0.999780308448454,0.00011609752268407,0.984289356045016,0.00890183432582951
39500,0.999786305057778,0.000112534188922356,0.984808901870399,0.00865387617221407
39550,0.999792074446112,0.000109030937328651,0.985328317945337,0.0084192308348441
39600,0.99979756842793,0.000105683785654856,0.985834597301302,0.00819693251675505
39650,0.999803109378831,0.0001024687133139,0.986333714342705,0.00798682145151636
39700,0.999808624394048,9.92022746472618e-05,0.986839180037144,0.00779475305606458
39750,0.999813946284254,9.60925532925012e-05,0.987310793353766,0.00761042237304439
39800,0.999819037511419,9.3051698814561e-05,0.987786225843068,0.00744455459828892
39850,0.999824085556681,9.01466304954433e-05,0.988262530356577,0.0072945554520958
39900,0.999828911332652,8.74337726942617e-05,0.988719860607069,0.00715414511334346
39950,0.99983376211903,8.46357834292127e-05,0.989156125581577,0.00702436003164584
40000,0.999838419016337,8.20455774158344e-05,0.989556561542535,0.00688607003606451

